Supplementary Materials to Graph Convolutional Branch and Bound

This article explores the integration of deep learning models into combinatorial optimization pipelines, specifically targeting NP-hard problems. Traditional exact algorithms for such problems often rely on heuristic criteria to guide the exploration of feasible solutions. In this work, we propose using neural networks to learn informative heuristics, most notably, an optimality score that estimates a solution's proximity to the optimum. This score is used to evaluate nodes within a branch-and-bound framework, enabling a more efficient traversal of the solution space. Focusing on the Traveling Salesman Problem, we introduce Concorde, a state-of-the-art solver, and present a hybrid approach called Graph Convolutional Branch and Bound, which augments it with a graph convolutional neural network trained with a novel unsupervised training strategy that facilitates generalization to graphs of varying sizes without requiring labeled data. Empirical results demonstrate the effectiveness of the proposed method, showing a significant reduction in the number of explored branch-and-bound nodes and overall computational time. Some of the results concerning the use of the 1-tree relaxation are in the supplementary materials.

==> 100_cumulative_profile.csv <==
Time,Hybrid,Classic
0.17456941589355468,0.0,0.001
0.17682518672180175,0.0,0.002
0.17715751626586915,0.0,0.003
0.17897273588562013,0.0,0.004
0.18129703228759766,0.0,0.005
0.18155484184265136,0.0,0.006
0.18321697077941895,0.0,0.007
0.18388454280090333,0.0,0.008
0.18403601766967775,0.0,0.009
0.18530231185913085,0.0,0.01
0.18541647482299806,0.0,0.011
0.18566886744689942,0.0,0.012
0.18608407958984374,0.0,0.013
0.18697568600463865,0.0,0.014
0.1877235124359131,0.0,0.015
0.1880149062652588,0.0,0.016
0.18818226252746584,0.0,0.017
0.18866648387145996,0.0,0.018
0.2045437974243164,0.0,0.019
0.20760549969482422,0.0,0.02
0.24388760539245605,0.0,0.021
0.24668487113952636,0.0,0.022
0.24707814456176758,0.0,0.023
0.2471596941833496,0.0,0.024
0.2829090714416504,0.0,0.025
0.2832828140106201,0.0,0.026
0.2844811128540039,0.0,0.027
0.28553476846313475,0.0,0.028
0.28929837745666503,0.0,0.029
0.30251660258483887,0.0,0.03
0.30280884809875486,0.0,0.031
0.3056029328918457,0.0,0.032
0.3170595799713135,0.0,0.033
0.3201603054962158,0.0,0.034
0.32025364134216305,0.0,0.035
0.32113920780944827,0.0,0.036
0.32262558874511715,0.0,0.037
0.3230119811859131,0.0,0.038
0.3232663436737061,0.0,0.039
0.32414151470947267,0.0,0.04
0.32417548864746093,0.0,0.041
0.34017203562927245,0.0,0.042
0.3418553305511475,0.0,0.043
0.35895154505920407,0.0,0.044
0.3592615550079346,0.0,0.045
0.36153448608398436,0.0,0.046
0.36155395054626466,0.0,0.047
0.36441926135253905,0.0,0.048
0.3751157756042481,0.0,0.049
0.38457494221496585,0.0,0.05
0.398020105392456,0.0,0.051
0.3988979885253906,0.0,0.052
0.4025317336883545,0.0,0.053
0.40949281362915035,0.0,0.054
0.41277852383422853,0.0,0.055
0.4179838162536621,0.0,0.056
0.41936331889343265,0.0,0.057
0.4346695976867676,0.0,0.058
0.43530883697509765,0.0,0.059
0.4361994857940674,0.0,0.06
0.4371076987457275,0.0,0.061
0.43946213616943364,0.0,0.062
0.45804314906311033,0.0,0.063
0.4592438648071289,0.0,0.064
0.4662567079772949,0.0,0.065
0.47204038204956056,0.0,0.066
0.4746241590576172,0.0,0.067
0.47677856390380857,0.0,0.068
0.4801791812744141,0.0,0.069
0.48097528935241696,0.0,0.07
0.4873663126983643,0.0,0.071
0.49297150720214844,0.0,0.072
0.4947586082000732,0.0,0.073
0.49968689453125004,0.0,0.074
0.5018961375122071,0.0,0.075
0.508909137802124,0.0,0.076
0.5116006078796387,0.0,0.077
0.5127194051361084,0.0,0.078
0.512781850036621,0.0,0.079
0.5150539392089843,0.0,0.08
0.5213304188995362,0.0,0.081
0.5349408820648194,0.0,0.082
0.536039670791626,0.0,0.083
0.537180680557251,0.0,0.084
0.5418719050598144,0.0,0.085
0.5421515141754151,0.0,0.086
0.5528853927001953,0.0,0.087
0.5538627890014649,0.0,0.088
0.5543666394653319,0.0,0.089
0.5609324693603516,0.0,0.09
0.5807475900268555,0.0,0.091
0.588259788848877,0.0,0.092
0.5955978278656006,0.0,0.093
0.6239541715240479,0.0,0.094
0.6254787369537353,0.0,0.095
0.6499978166503906,0.0,0.096
0.6520559027252197,0.0,0.097
0.6569674971923828,0.0,0.098
0.6613896966094971,0.0,0.099
0.6621887956237792,0.0,0.1
0.6677852628479004,0.0,0.101
0.6686731498870849,0.0,0.102
0.6888030328216553,0.0,0.103
0.6898362389831543,0.0,0.104
0.7170826862030029,0.0,0.105
0.7385211566772462,0.0,0.106
0.7430882969055176,0.0,0.107
0.7681765752716064,0.0,0.108
0.7700793826446534,0.0,0.109
0.7724819352874756,0.0,0.11
0.7849242444152832,0.0,0.111
0.7853746226959228,0.0,0.112
0.8130653452148437,0.0,0.113
0.8138419954223634,0.0,0.114
0.8163513318481446,0.0,0.115
0.8272874277496338,0.0,0.116
0.833629285522461,0.0,0.117
0.8340611265106201,0.0,0.118
0.8362058868865967,0.0,0.119
0.8551421329803467,0.0,0.12
0.860432087234497,0.0,0.121
0.8711012034912109,0.0,0.122
0.8782889328155518,0.0,0.123
0.883726051940918,0.0,0.124
0.8886948832092285,0.0,0.125
0.8950091476593017,0.0,0.126
0.8954215178375243,0.0,0.127
0.9241218228912355,0.0,0.128
0.9247087586059569,0.0,0.129
0.9259498749389647,0.0,0.13
0.9308239794769289,0.0,0.131
0.946849917236328,0.0,0.132
0.9545993196716308,0.0,0.133
0.9616107006378174,0.0,0.134
0.9820196435852051,0.0,0.135
0.9960063169555665,0.0,0.136
1.00376048576355,0.0,0.137
1.009070102722168,0.0,0.138
1.0102410043182373,0.0,0.139
1.0123452746429442,0.0,0.14
1.0152959639282226,0.0,0.141
1.0198864157104492,0.0,0.142
1.0280856088562011,0.0,0.143
1.0497317039794922,0.0,0.144
1.0597260934600832,0.0,0.145
1.062857849975586,0.0,0.146
1.0679657791137696,0.0,0.147
1.0705708038177488,0.0,0.148
1.0745836061706542,0.0,0.149
1.084009043609619,0.0,0.15
1.0953199837951662,0.0,0.151
1.1140198783874513,0.0,0.152
1.1334858388519287,0.0,0.153
1.1381452901000975,0.0,0.154
1.160421439239502,0.0,0.155
1.1838526382904053,0.0,0.156
1.1926560916290283,0.0,0.157
1.1939513486938476,0.0,0.158
1.19478898626709,0.0,0.159
1.2197159824066164,0.0,0.16
1.238885993423462,0.0,0.161
1.2415935294952394,0.0,0.162
1.2533319160614014,0.0,0.163
1.2561916282196044,0.0,0.164
1.2698233012695312,0.0,0.165
1.2856963220672608,0.0,0.166
1.30817750630188,0.0,0.167
1.3232792937622069,0.0,0.168
1.3340372743225097,0.0,0.169
1.3349730456848146,0.0,0.17
1.3390529947967527,0.0,0.171
1.3410390382843018,0.0,0.172
1.346554817855835,0.0,0.173
1.3519217479553223,0.0,0.174
1.3544071781616212,0.0,0.175
1.3581987113189697,0.0,0.176
1.3644277571105956,0.0,0.177
1.3724101455688476,0.0,0.178
1.3725932365112303,0.0,0.179
1.37305062298584,0.0,0.18
1.3853616015930177,0.0,0.181
1.3975217646942137,0.0,0.182
1.3986523016052244,0.0,0.183
1.4028849767456055,0.0,0.184
1.4039587964477538,0.0,0.185
1.406229780090332,0.0,0.186
1.4166801743621826,0.0,0.187
1.4392576760253906,0.0,0.188
1.4533102665100097,0.0,0.189
1.4548720831756592,0.0,0.19
1.4582522342681883,0.0,0.191
1.4815915368499755,0.0,0.192
1.4889603751678469,0.0,0.193
1.5104145650787355,0.0,0.194
1.5178679660644534,0.0,0.195
1.5421361081085205,0.0,0.196
1.5467734717407227,0.0,0.197
1.5486260747528076,0.0,0.198
1.5551264824066162,0.0,0.199
1.5570735766754151,0.0,0.2
1.5573724108123779,0.0,0.201
1.5963064403991698,0.0,0.202
1.6194284116668702,0.0,0.203
1.6228887506866454,0.0,0.204
1.6550428031768798,0.0,0.205
1.662588036895752,0.0,0.206
1.6637440575408937,0.0,0.207
1.6757413192443849,0.0,0.208
1.71102283203125,0.0,0.209
1.7125200263061524,0.0,0.21
1.7224224010925295,0.0,0.211
1.7317902043914797,0.0,0.212
1.7414697903289795,0.0,0.213
1.7447201508178711,0.0,0.214
1.7540366880187988,0.0,0.215
1.7702765817565917,0.0,0.216
1.77194076550293,0.0,0.217
1.7950542850341797,0.0,0.218
1.7958579236602783,0.0,0.219
1.8016250626068118,0.0,0.22
1.802052588989258,0.0,0.221
1.8042874836883547,0.0,0.222
1.8125299198913576,0.0,0.223
1.821139426437378,0.0,0.224
1.8253595774230957,0.0,0.225
1.852674683151245,0.0,0.226
1.8868961259918213,0.0,0.227
1.8971158581085206,0.0,0.228
1.9315665620422362,0.0,0.229
1.9376041842041016,0.0,0.23
1.9457818257141113,0.0,0.231
1.9872903712921144,0.0,0.232
1.987869650756836,0.0,0.233
1.9955701824035643,0.0,0.234
2.033335680709839,0.0,0.235
2.0479520847473145,0.0,0.236
2.0898984729156496,0.0,0.237
2.0925571035766604,0.0,0.238
2.094413031463623,0.0,0.239
2.0992734543609624,0.0,0.24
2.101875279617309,0.0,0.241
2.105251135513306,0.0,0.242
2.1058950453948975,0.0,0.243
2.11016224822998,0.0,0.244
2.1162674930267333,0.0,0.245
2.1221775222320556,0.0,0.246
2.152719734237671,0.0,0.247
2.1617345152740475,0.0,0.248
2.1630656975860596,0.0,0.249
2.1679441524505614,0.0,0.25
2.1743702035522463,0.0,0.251
2.201983945404053,0.0,0.252
2.2190707942810057,0.0,0.253
2.221002001785278,0.0,0.254
2.2359432027282717,0.0,0.255
2.2882422154083253,0.0,0.256
2.306140104888916,0.0,0.257
2.3090657594909665,0.0,0.258
2.3163008689575197,0.001,0.258
2.319591498458862,0.001,0.259
2.3277523821716306,0.002,0.259
2.3283937512664794,0.003,0.259
2.329394288528442,0.004,0.259
2.3296266325683592,0.005,0.259
2.329826416503906,0.006,0.259
2.332709409957886,0.007,0.259
2.33294050932312,0.008,0.259
2.333044326843262,0.009,0.259
2.3339465798187256,0.01,0.259
2.334595373062134,0.011,0.259
2.334697723937988,0.012,0.259
2.334970753890991,0.013,0.259
2.335463352218628,0.014,0.259
2.335980841064453,0.015,0.259
2.3361126722412107,0.015,0.26
2.3361780501098632,0.016,0.26
2.336292612106323,0.017,0.26
2.3367864811248777,0.018,0.26
2.3368270460968015,0.019,0.26
2.336846278198242,0.02,0.26
2.337639427810669,0.021,0.26
2.337724153366089,0.022,0.26
2.3378067953033446,0.023,0.26
2.3383868965301513,0.024,0.26
2.338545457305908,0.025,0.26
2.33882219960022,0.026,0.26
2.3388616297454834,0.027,0.26
2.3392087976837157,0.028,0.26
2.340740065185547,0.029,0.26
2.3412079667358396,0.03,0.26
2.3417716087036133,0.031,0.26
2.3424247348632816,0.032,0.26
2.3436329322662353,0.033,0.26
2.345269890335083,0.034,0.26
2.345389200439453,0.035,0.26
2.345440516799927,0.036,0.26
2.34550755809021,0.037,0.26
2.345661706542968,0.038,0.26
2.345790341888428,0.039,0.26
2.34599223008728,0.04,0.26
2.346479613418579,0.041,0.26
2.3467266670837406,0.042,0.26
2.3467799979400636,0.043,0.26
2.3470038847198484,0.044,0.26
2.347533673400879,0.045,0.26
2.34774365536499,0.046,0.26
2.3477483891601563,0.047,0.26
2.3480273375549316,0.048,0.26
2.348162090484619,0.049,0.26
2.34833213999939,0.05,0.26
2.3495253847503665,0.051,0.26
2.3498157668151856,0.052,0.26
2.349886123123169,0.052,0.261
2.349946005340577,0.053,0.261
2.3500421224517822,0.054,0.261
2.3500702096252444,0.054,0.262
2.350339908630371,0.055,0.262
2.3506741496429444,0.056,0.262
2.3510399847717287,0.057,0.262
2.3512661765441893,0.058,0.262
2.351445069519043,0.059,0.262
2.3515721305999753,0.06,0.262
2.351736547027588,0.061,0.262
2.3523822666015626,0.062,0.262
2.3524162182617188,0.063,0.262
2.352497641876221,0.064,0.262
2.353000214401245,0.065,0.262
2.3530229356536867,0.066,0.262
2.3532084182891846,0.067,0.262
2.3533866398620606,0.068,0.262
2.353458988220215,0.069,0.262
2.3534833748931883,0.07,0.262
2.353727719833374,0.071,0.262
2.353887717437744,0.072,0.262
2.3539176108093263,0.073,0.262
2.354210586517334,0.074,0.262
2.354251374435425,0.075,0.262
2.35443158996582,0.076,0.262
2.3544316731414794,0.077,0.262
2.3544976317596435,0.078,0.262
2.3548665880279542,0.079,0.262
2.3549818344726563,0.08,0.262
2.3550468105316162,0.081,0.262
2.355324927581787,0.082,0.262
2.3559591338500976,0.083,0.262
2.3562502918548582,0.084,0.262
2.3563361496124267,0.085,0.262
2.3571278885040283,0.086,0.262
2.3573712731170655,0.087,0.262
2.3574399371032713,0.088,0.262
2.3575278119506837,0.089,0.262
2.3579318222961425,0.09,0.262
2.357985647720337,0.091,0.262
2.3580088189239503,0.092,0.262
2.3582352282562256,0.093,0.262
2.3585637883758546,0.094,0.262
2.3586439143981934,0.095,0.262
2.3587145963745115,0.096,0.262
2.358930140762329,0.097,0.262
2.359192507659912,0.098,0.262
2.359403937637329,0.099,0.262
2.3595855331726074,0.1,0.262
2.3597760950012208,0.101,0.262
2.359804052932739,0.102,0.262
2.35980872114563,0.103,0.262
2.359926526763916,0.104,0.262
2.3600915160217286,0.105,0.262
2.360139526306152,0.106,0.262
2.3602828874816897,0.107,0.262
2.3603644136352537,0.108,0.262
2.3603784426727294,0.109,0.262
2.3604686213684083,0.11,0.262
2.360565581512451,0.111,0.262
2.3609405211639403,0.112,0.262
2.3610317121429443,0.113,0.262
2.3616909769897463,0.114,0.262
2.3617123735198975,0.115,0.262
2.3617656729278567,0.116,0.262
2.361907725479126,0.117,0.262
2.361932127670288,0.118,0.262
2.361938120452881,0.119,0.262
2.3620036389770505,0.12,0.262
2.362062836212158,0.121,0.262
2.3622034165649413,0.122,0.262
2.3623525623931885,0.123,0.262
2.3624234113464357,0.124,0.262
2.3624579917907713,0.125,0.262
2.362673268096924,0.126,0.262
2.362731882659912,0.127,0.262
2.362815293273926,0.128,0.262
2.362949218322754,0.129,0.262
2.363177130905151,0.13,0.262
2.363203330871582,0.131,0.262
2.3633244703826906,0.132,0.262
2.3633806739196777,0.133,0.262
2.3638189962005614,0.134,0.262
2.3638612727508543,0.135,0.262
2.3638778001861573,0.136,0.262
2.363914976119995,0.137,0.262
2.363967874481201,0.138,0.262
2.3639881210632323,0.139,0.262
2.364121865600586,0.14,0.262
2.3642916052703855,0.141,0.262
2.364299832626343,0.142,0.262
2.364572479248047,0.143,0.262
2.3650187032012937,0.144,0.262
2.3651508635406495,0.145,0.262
2.365174609390259,0.146,0.262
2.365425895996094,0.147,0.262
2.365440541229248,0.148,0.262
2.3654464664154053,0.149,0.262
2.365533524505615,0.15,0.262
2.365801317489624,0.151,0.262
2.365856164855957,0.152,0.262
2.3659537991485595,0.153,0.262
2.3660063866119376,0.154,0.262
2.3661035472106935,0.155,0.262
2.3661163730010983,0.156,0.262
2.366381521911621,0.157,0.262
2.3665557042083742,0.158,0.262
2.3665770679168703,0.159,0.262
2.366743876434326,0.16,0.262
2.3669936621246337,0.161,0.262
2.3670283084716797,0.162,0.262
2.3670585804138184,0.163,0.262
2.367065773147583,0.164,0.262
2.3671247517242433,0.165,0.262
2.367947696685791,0.166,0.262
2.368045695007324,0.167,0.262
2.3681417724609375,0.168,0.262
2.3681636255340575,0.169,0.262
2.3681770234375,0.17,0.262
2.3682638409118653,0.171,0.262
2.368274576446533,0.172,0.262
2.368376380432129,0.173,0.262
2.3684200858917235,0.174,0.262
2.368843196380615,0.175,0.262
2.369012262664795,0.176,0.262
2.3692679014739992,0.177,0.262
2.3693466937713623,0.178,0.262
2.3693806720428467,0.179,0.262
2.369412499588013,0.18,0.262
2.3694911470794677,0.181,0.262
2.3697245045166015,0.182,0.262
2.3698495396270753,0.183,0.262
2.3699289218444823,0.184,0.262
2.3703015467376716,0.185,0.262
2.370378492767334,0.186,0.262
2.370418671081543,0.187,0.262
2.3704407940979,0.188,0.262
2.3704947035217283,0.189,0.262
2.3709597440948484,0.19,0.262
2.3709769757385253,0.191,0.262
2.371012033355713,0.192,0.262
2.371055658218384,0.193,0.262
2.3710906630859374,0.194,0.262
2.371418411102295,0.195,0.262
2.371447694503784,0.196,0.262
2.3716635838775635,0.197,0.262
2.3716744503631593,0.198,0.262
2.371682718582153,0.199,0.262
2.3720599666900637,0.2,0.262
2.372451464630127,0.201,0.262
2.3727523194885256,0.202,0.262
2.3728792814636233,0.203,0.262
2.3729251040039063,0.204,0.262
2.373353498855591,0.205,0.262
2.373555059188843,0.206,0.262
2.3735907308197017,0.207,0.262
2.3736130693511965,0.208,0.262
2.3737575416107175,0.209,0.262
2.3737975322265625,0.21,0.262
2.373817931854248,0.211,0.262
2.3738826009826663,0.212,0.262
2.373988136489868,0.213,0.262
2.3740737255859377,0.214,0.262
2.374239962585449,0.215,0.262
2.3742967609252927,0.216,0.262
2.3743703394165037,0.217,0.262
2.3744000930023192,0.218,0.262
2.3744136286468507,0.219,0.262
2.3745499900360105,0.22,0.262
2.374817637390137,0.221,0.262
2.3748586196899413,0.222,0.262
2.3749490231323245,0.223,0.262
2.3750108880462655,0.224,0.262
2.375056249633789,0.225,0.262
2.375094661422729,0.226,0.262
2.3751323133544924,0.227,0.262
2.3751920965423583,0.228,0.262
2.3755101506500242,0.229,0.262
2.375597037719727,0.23,0.262
2.3757620434417723,0.231,0.262
2.3758336113586425,0.232,0.262
2.3760317869262693,0.233,0.262
2.3761579572296156,0.234,0.262
2.376243231399536,0.235,0.262
2.3763706275177,0.236,0.262
2.376480416946411,0.237,0.262
2.3766450628204345,0.238,0.262
2.3768493544006346,0.239,0.262
2.3768512104339603,0.24,0.262
2.37712129876709,0.241,0.262
2.3774550038299562,0.242,0.262
2.377672290374756,0.243,0.262
2.37768926864624,0.244,0.262
2.377825426132202,0.245,0.262
2.3780084276733398,0.246,0.262
2.3782945974121095,0.247,0.262
2.378330646591186,0.248,0.262
2.378342360824585,0.249,0.262
2.3784842319488524,0.25,0.262
2.378633649353027,0.251,0.262
2.378777494430542,0.252,0.262
2.3788224642639157,0.253,0.262
2.378846359085083,0.254,0.262
2.3789349523925782,0.255,0.262
2.379389922393799,0.256,0.262
2.3794754821166992,0.257,0.262
2.379714791671754,0.258,0.262
2.3798630676879884,0.259,0.262
2.380007122817993,0.26,0.262
2.380406321899414,0.261,0.262
2.380705071746826,0.262,0.262
2.3807872489471436,0.263,0.262
2.3808889503326416,0.264,0.262
2.380950817062378,0.265,0.262
2.3809755129089356,0.266,0.262
2.3810856976013177,0.267,0.262
2.381203341491699,0.268,0.262
2.3814141148681642,0.269,0.262
2.381497029815674,0.27,0.262
2.381597272918702,0.271,0.262
2.381987855606079,0.271,0.263
2.3820338513946533,0.272,0.263
2.382075530288697,0.273,0.263
2.382117572784424,0.274,0.263
2.382180712661743,0.275,0.263
2.3824226399993904,0.276,0.263
2.382596846435547,0.277,0.263
2.382623793548584,0.278,0.263
2.3832092776641844,0.279,0.263
2.383301189147949,0.28,0.263
2.3836236782531737,0.281,0.263
2.3836770560913085,0.282,0.263
2.3838889104309082,0.283,0.263
2.3841562056427,0.284,0.263
2.3848730154571536,0.285,0.263
2.385113478820801,0.286,0.263
2.3851265823669436,0.287,0.263
2.3851311607666013,0.288,0.263
2.385301643005371,0.289,0.263
2.3853986187896727,0.29,0.263
2.3857198097229,0.291,0.263
2.3857313654174805,0.292,0.263
2.3862637963104247,0.293,0.263
2.386896804199219,0.294,0.263
2.387021161514282,0.295,0.263
2.3874089233551032,0.296,0.263
2.387475016036987,0.297,0.263
2.387819771621704,0.298,0.263
2.3878609229431156,0.299,0.263
2.3880025764160155,0.3,0.263
2.3880475249786377,0.301,0.263
2.388466987411499,0.302,0.263
2.3887426601715087,0.303,0.263
2.3888070118255618,0.304,0.263
2.3890165080718995,0.305,0.263
2.3891566020355226,0.306,0.263
2.389171716094971,0.307,0.263
2.3892303851013184,0.308,0.263
2.389387320358276,0.309,0.263
2.389451679916382,0.31,0.263
2.3896845621185303,0.311,0.263
2.3897028267211913,0.312,0.263
2.3898072807159423,0.313,0.263
2.389998130218506,0.314,0.263
2.390001157485962,0.315,0.263
2.390197486541748,0.316,0.263
2.3902158065490724,0.317,0.263
2.390487822937012,0.318,0.263
2.3914595742950437,0.319,0.263
2.39152845993042,0.32,0.263
2.391530255477905,0.321,0.263
2.39176020161438,0.322,0.263
2.3917801389007565,0.323,0.263
2.3918059918518066,0.324,0.263
2.3923749992218006,0.325,0.263
2.3923782948913574,0.326,0.263
2.393091226348877,0.327,0.263
2.393408765380859,0.328,0.263
2.3934155433959963,0.329,0.263
2.3934584245452877,0.33,0.263
2.393471514038086,0.331,0.263
2.3934945094604494,0.332,0.263
2.3940013427581786,0.333,0.263
2.3942157729644773,0.334,0.263
2.3946286554565432,0.335,0.263
2.3958352346954346,0.336,0.263
2.395883594146728,0.337,0.263
2.3959603385772708,0.338,0.263
2.396218946334839,0.339,0.263
2.396405283843994,0.34,0.263
2.3972000752868645,0.341,0.263
2.397713642471314,0.342,0.263
2.397716599121093,0.343,0.263
2.398067752136231,0.344,0.263
2.3986788655853264,0.345,0.263
2.398846447265626,0.346,0.263
2.3993482841644287,0.347,0.263
2.399381924407959,0.348,0.263
2.399744286102295,0.349,0.263
2.399920704025268,0.35,0.263
2.3999934982147213,0.351,0.263
2.4011375067291256,0.352,0.263
2.4022662797546386,0.352,0.264
2.4023376760253896,0.353,0.264
2.402962828125,0.354,0.264
2.4045064005126946,0.355,0.264
2.404969280090331,0.356,0.264
2.4052408144073496,0.357,0.264
2.4058787313079826,0.358,0.264
2.406462097625731,0.359,0.264
2.406951402023317,0.36,0.264
2.407018810317993,0.361,0.264
2.407244275390625,0.362,0.264
2.407434510421753,0.363,0.264
2.4090497389221195,0.364,0.264
2.4097179568481444,0.365,0.264
2.41006434085083,0.365,0.265
2.410697475112915,0.366,0.265
2.4107057622833246,0.367,0.265
2.410712991302489,0.368,0.265
2.410866322891236,0.369,0.265
2.4112682369384766,0.37,0.265
2.411466639709472,0.371,0.265
2.4127963177490237,0.372,0.265
2.4134721072692873,0.373,0.265
2.4156598005218513,0.374,0.265
2.4170798208465563,0.375,0.265
2.4179482928009026,0.376,0.265
2.418957266571045,0.377,0.265
2.423393816589357,0.378,0.265
2.424312555099487,0.379,0.265
2.424437968475342,0.38,0.265
2.426165833221436,0.381,0.265
2.426495893585205,0.382,0.265
2.4269545411834734,0.383,0.265
2.4287644115142832,0.384,0.265
2.428836099182128,0.385,0.265
2.4310218168945283,0.386,0.265
2.432682839416504,0.387,0.265
2.4337540223083494,0.388,0.265
2.4344890913085955,0.389,0.265
2.4351495099182134,0.39,0.265
2.4376030999298095,0.391,0.265
2.437896554458618,0.392,0.265
2.441902744186402,0.392,0.266
2.443318285232543,0.393,0.266
2.4438701886444107,0.394,0.266
2.445021016159057,0.395,0.266
2.4452832930145263,0.396,0.266
2.447442453720093,0.397,0.266
2.4497533268280023,0.398,0.266
2.450592521392821,0.399,0.266
2.4532735665130616,0.4,0.266
2.4581700286254886,0.401,0.266
2.458750881698606,0.402,0.266
2.4600539889221196,0.403,0.266
2.4605911316223157,0.404,0.266
2.462267644058226,0.405,0.266
2.46443832093811,0.406,0.266
2.4644570739898697,0.407,0.266
2.4653018423309305,0.408,0.266
2.469451748474121,0.409,0.266
2.4710750107116723,0.41,0.266
2.4713355998992923,0.41,0.267
2.4752581099243187,0.411,0.267
2.4772764857788085,0.412,0.267
2.4795519819030787,0.413,0.267
2.481780582427973,0.414,0.267
2.4887548219757085,0.414,0.268
2.4900658095703108,0.415,0.268
2.491754643951417,0.416,0.268
2.5006498592376687,0.417,0.268
2.5046428282165527,0.418,0.268
2.5086159500427248,0.418,0.269
2.5116429565277087,0.419,0.269
2.5182616723327627,0.42,0.269
2.5200305832824705,0.42,0.27
2.5225295773620644,0.421,0.27
2.5268874917907738,0.422,0.27
2.526908197189331,0.422,0.271
2.530830406280515,0.423,0.271
2.53358655519104,0.423,0.272
2.535607204208374,0.423,0.273
2.5418513517303465,0.423,0.274
2.5419259138183605,0.424,0.274
2.544622648162842,0.424,0.275
2.5485853400878966,0.425,0.275
2.5507543329925535,0.425,0.276
2.561385255050652,0.426,0.276
2.563219013946533,0.426,0.277
2.566982370697019,0.427,0.277
2.576285057495117,0.427,0.278
2.581317940612793,0.427,0.279
2.58175874584961,0.427,0.28
2.583706184677124,0.427,0.281
2.5851495413818357,0.428,0.281
2.5869120211486774,0.429,0.281
2.592695643600464,0.43,0.281
2.595617493652341,0.431,0.281
2.595675213882444,0.432,0.281
2.596926388977053,0.433,0.281
2.598777194458009,0.434,0.281
2.6027599646606445,0.434,0.282
2.603253131286621,0.435,0.282
2.6238463886108434,0.436,0.282
2.6327244629363946,0.437,0.282
2.6634787233581534,0.438,0.282
2.6777964192657464,0.439,0.282
2.678556624389649,0.44,0.282
2.683024143310547,0.44,0.283
2.6844063171691914,0.441,0.283
2.6861376453094485,0.441,0.284
2.697235122726454,0.442,0.284
2.717207233169546,0.443,0.284
2.7183291902465823,0.443,0.285
2.723307680770874,0.443,0.286
2.7249294703369173,0.444,0.286
2.7260646909484763,0.445,0.286
2.7263308783721922,0.446,0.286
2.7363415205230694,0.447,0.286
2.75418703071594,0.448,0.286
2.757295771484375,0.449,0.286
2.759183543228147,0.45,0.286
2.78857088571167,0.451,0.286
2.795801685211182,0.451,0.287
2.8048248359527586,0.451,0.288
2.8061349641113282,0.451,0.289
2.8073489252471924,0.451,0.29
2.8109424862365726,0.451,0.291
2.8156399702606203,0.452,0.291
2.8158260291748043,0.452,0.292
2.82153978175354,0.453,0.292
2.8413183584442265,0.454,0.292
2.8426383562927247,0.454,0.293
2.849457943313599,0.454,0.294
2.8585513651123047,0.454,0.295
2.86037015133667,0.454,0.296
2.86415613558961,0.455,0.296
2.8811956763153077,0.455,0.297
2.8993265088043074,0.456,0.297
2.9060660760803216,0.457,0.297
2.920973670776367,0.458,0.297
2.9333148973693848,0.458,0.298
2.9496343188171465,0.459,0.298
2.954137457473755,0.459,0.299
2.95974879977417,0.46,0.299
2.9627298065338135,0.461,0.299
2.972395384399414,0.461,0.3
3.0120383369140624,0.462,0.3
3.0120988134155273,0.462,0.301
3.012728863250743,0.463,0.301
3.015389463333122,0.464,0.301
3.0192567555847165,0.465,0.301
3.0202352549438274,0.466,0.301
3.0242986806945797,0.467,0.301
3.0258957158050537,0.468,0.301
3.03614100059508,0.469,0.301
3.045083631286621,0.47,0.301
3.067790781860367,0.471,0.301
3.068653530822754,0.472,0.301
3.068989361694321,0.473,0.301
3.0701253266601563,0.473,0.302
3.0710684457550053,0.473,0.303
3.0750234631958007,0.474,0.303
3.0806858384704587,0.474,0.304
3.085867295211792,0.474,0.305
3.0902355513458133,0.475,0.305
3.091722669418335,0.475,0.306
3.1044131183624266,0.475,0.307
3.1106182179870605,0.475,0.308
3.1127007650299072,0.475,0.309
3.1367650647583005,0.476,0.309
3.1549578474884035,0.477,0.309
3.157317530975342,0.477,0.31
3.1680793481292726,0.477,0.311
3.172435048095703,0.478,0.311
3.178393955902095,0.479,0.311
3.1862580179443363,0.48,0.311
3.195097311843872,0.481,0.311
3.200197725036621,0.481,0.312
3.245634613830589,0.482,0.312
3.2618965656738284,0.482,0.313
3.2736379443511967,0.482,0.314
3.282172876296997,0.483,0.314
3.284793893356323,0.484,0.314
3.28544269770813,0.484,0.315
3.2937491283874514,0.484,0.316
3.295131429550171,0.484,0.317
3.3028142856903075,0.485,0.317
3.3037593980255124,0.486,0.317
3.308118812133789,0.487,0.317
3.3110935150299072,0.487,0.318
3.3197579659118652,0.488,0.318
3.3249527089385986,0.489,0.318
3.332210627685547,0.49,0.318
3.3328270669097897,0.491,0.318
3.3351327641601642,0.492,0.318
3.341246089035034,0.492,0.319
3.351301250793457,0.492,0.32
3.3580694833831783,0.493,0.32
3.3661316667175294,0.493,0.321
3.3688291188354493,0.493,0.322
3.3731762855834964,0.493,0.323
3.378092950531006,0.494,0.323
3.4015824222564697,0.495,0.323
3.4392977884826665,0.496,0.323
3.447542330657959,0.497,0.323
3.447784778686523,0.497,0.324
3.4486072286224365,0.498,0.324
3.4546209768066416,0.498,0.325
3.457249947418213,0.499,0.325
3.462409017120361,0.5,0.325
3.464504361312866,0.5,0.326
3.46593011869812,0.501,0.326
3.4701847923431397,0.502,0.326
3.4863127305755612,0.502,0.327
3.501481993774414,0.502,0.328
3.52409090083313,0.503,0.328
3.57293118157959,0.503,0.329
3.5796177364349364,0.504,0.329
3.6113188928985593,0.505,0.329
3.615810157577471,0.506,0.329
3.6348114983062745,0.506,0.33
3.6497855163574218,0.507,0.33
3.6630629996490143,0.508,0.33
3.6921716945037844,0.508,0.331
3.6970144515533447,0.508,0.332
3.7117547606811523,0.508,0.333
3.7243068278656004,0.509,0.333
3.7325703390808105,0.509,0.334
3.7536389665832517,0.51,0.334
3.7611130788879397,0.51,0.335
3.765959477981567,0.51,0.336
3.7914042764130045,0.511,0.336
3.8221740593414304,0.511,0.337
3.8297696097106932,0.511,0.338
3.8520163390197752,0.511,0.339
3.853670120651245,0.512,0.339
3.8978953817443847,0.512,0.34
3.9074848186798095,0.513,0.34
3.949453742202758,0.514,0.34
3.9628153884429933,0.515,0.34
3.9652327437744144,0.515,0.341
3.971879017593383,0.515,0.342
3.975276518051148,0.516,0.342
3.976800540802002,0.517,0.342
3.982775256958008,0.517,0.343
3.983451305603027,0.518,0.343
4.007993568267822,0.518,0.344
4.011355418685913,0.518,0.345
4.016736616302492,0.518,0.346
4.017225958511353,0.518,0.347
4.020672041168213,0.519,0.347
4.020986357437134,0.52,0.347
4.0213883588867185,0.52,0.348
4.028221243820191,0.521,0.348
4.032385780822754,0.522,0.348
4.0475784275817865,0.522,0.349
4.049452982208251,0.522,0.35
4.070262326293945,0.523,0.35
4.0724070570831294,0.523,0.351
4.073717144790649,0.523,0.352
4.08109992855835,0.524,0.352
4.086862914749146,0.524,0.353
4.093522768295289,0.525,0.353
4.096425224472045,0.525,0.354
4.102211727615356,0.526,0.354
4.1440217447052,0.526,0.355
4.166430288009644,0.527,0.355
4.1715572068939215,0.527,0.356
4.177648825897217,0.527,0.357
4.187528149887084,0.528,0.357
4.201950703430176,0.529,0.357
4.204576876419067,0.53,0.357
4.217289543106079,0.53,0.358
4.224539390151977,0.531,0.358
4.229872067260742,0.532,0.358
4.231510079284667,0.532,0.359
4.237017751708985,0.532,0.36
4.240864677841186,0.533,0.36
4.274724000152588,0.534,0.36
4.282584774871826,0.535,0.36
4.285837834960938,0.536,0.36
4.2997079972076415,0.537,0.36
4.304022620040894,0.537,0.361
4.315456785095215,0.538,0.361
4.333000868392944,0.538,0.362
4.338938698730469,0.539,0.362
4.342808899139404,0.539,0.363
4.358614773468017,0.539,0.364
4.383404720001221,0.54,0.364
4.383554229156494,0.541,0.364
4.3841111398620605,0.541,0.365
4.3964182897033695,0.542,0.365
4.397956865509034,0.543,0.365
4.400039274749757,0.544,0.365
4.4014055016174325,0.545,0.365
4.417691960845947,0.546,0.365
4.439959859863282,0.546,0.366
4.45204038684082,0.547,0.366
4.461049665924072,0.547,0.367
4.487239279876709,0.548,0.367
4.508361829299926,0.549,0.367
4.516690256286621,0.549,0.368
4.544150946258545,0.549,0.369
4.5486556426849365,0.55,0.369
4.555887635162354,0.55,0.37
4.5582676757812495,0.55,0.371
4.562511152008057,0.55,0.372
4.661695452407837,0.55,0.373
4.667506524536133,0.551,0.373
4.689037155838013,0.552,0.373
4.6943991900177,0.553,0.373
4.6952917712249755,0.554,0.373
4.695566508529663,0.554,0.374
4.7469079712066655,0.554,0.375
4.747456486831665,0.554,0.376
4.748536845764161,0.555,0.376
4.75525649911499,0.555,0.377
4.774663662200927,0.556,0.377
4.788777846511841,0.557,0.377
4.79445107421875,0.557,0.378
4.81476650428772,0.557,0.379
4.82938597706604,0.557,0.38
4.83277254032898,0.558,0.38
4.842661801910401,0.559,0.38
4.861501084915161,0.559,0.381
4.870062273330689,0.559,0.382
4.870291795928955,0.56,0.382
4.878930950729369,0.56,0.383
4.929395832931519,0.56,0.384
4.9302203505706785,0.561,0.384
4.94091381892395,0.561,0.385
4.967352132553101,0.562,0.385
4.975465750717163,0.563,0.385
4.984588998016358,0.564,0.385
4.99200812538147,0.564,0.386
5.015091590103149,0.564,0.387
5.0173000828552246,0.565,0.387
5.043687976226806,0.565,0.388
5.047435864807129,0.566,0.388
5.077745074539181,0.566,0.389
5.098339007431031,0.566,0.39
5.10588046762085,0.567,0.39
5.112544474075317,0.568,0.39
5.138618160797119,0.568,0.391
5.16441726538086,0.568,0.392
5.1860112177276605,0.568,0.393
5.186229290802002,0.568,0.394
5.2019129567108155,0.569,0.394
5.222658974746704,0.569,0.395
5.231449154876709,0.57,0.395
5.234218323120118,0.57,0.396
5.254261990936279,0.57,0.397
5.265670739944458,0.571,0.397
5.290274724456787,0.571,0.398
5.298475094818115,0.571,0.399
5.300463394195557,0.572,0.399
5.303963595352172,0.572,0.4
5.355366210159302,0.572,0.401
5.356946877319336,0.572,0.402
5.389833280654907,0.573,0.402
5.4160275812835685,0.574,0.402
5.454342282485962,0.574,0.403
5.468122784164429,0.574,0.404
5.472603843917847,0.575,0.404
5.511427038864134,0.575,0.405
5.515482857971191,0.575,0.406
5.528064505584716,0.576,0.406
5.54186378314209,0.576,0.407
5.547404487411499,0.576,0.408
5.550120949188233,0.577,0.408
5.551037992340088,0.577,0.409
5.5521177517700195,0.578,0.409
5.566870485702514,0.579,0.409
5.588954075942993,0.58,0.409
5.591234156158448,0.581,0.409
5.607349809356689,0.582,0.409
5.650594258163453,0.582,0.41
5.656326162124634,0.583,0.41
5.658279708023072,0.583,0.411
5.660551653808594,0.584,0.411
5.665014264556885,0.584,0.412
5.678508297058105,0.585,0.412
5.686478774169922,0.586,0.412
5.697255243957519,0.587,0.412
5.709109093566894,0.587,0.413
5.758692117477417,0.587,0.414
5.80837951309204,0.588,0.414
5.839173251937867,0.588,0.415
5.843512253067017,0.588,0.416
5.85493850177002,0.589,0.416
5.8661698959960935,0.589,0.417
5.872547684631348,0.59,0.417
5.906717166168212,0.591,0.417
5.9371196421051025,0.591,0.418
5.991103894302369,0.591,0.419
5.996486401290893,0.591,0.42
6.041938352157593,0.591,0.421
6.0428893489532465,0.592,0.421
6.060695483169556,0.592,0.422
6.094728812637331,0.592,0.423
6.102888704116823,0.592,0.424
6.12699356098938,0.592,0.425
6.154389766372681,0.592,0.426
6.1837059459991455,0.592,0.427
6.1882795685119625,0.592,0.428
6.230784813903808,0.592,0.429
6.251376146728519,0.592,0.43
6.261078193572997,0.593,0.43
6.301731804672242,0.593,0.431
6.3328751253204345,0.594,0.431
6.342920395446778,0.594,0.432
6.365621420333862,0.594,0.433
6.367091726745605,0.594,0.434
6.4057625886077885,0.595,0.434
6.422294641540527,0.596,0.434
6.438098592239379,0.597,0.434
6.44723220803833,0.598,0.434
6.449235524002075,0.598,0.435
6.494178270553588,0.598,0.436
6.499261134490967,0.598,0.437
6.531634699966431,0.599,0.437
6.580914011795043,0.599,0.438
6.596325768936157,0.6,0.438
6.601932987564087,0.601,0.438
6.612468312423706,0.602,0.438
6.635476168746948,0.602,0.439
6.648327826934815,0.602,0.44
6.674054808517456,0.602,0.441
6.696293416656495,0.602,0.442
6.721713540756225,0.602,0.443
6.761343811019898,0.602,0.444
6.770830803054809,0.603,0.444
6.792328105102539,0.603,0.445
6.806999154296875,0.603,0.446
6.811399117584228,0.604,0.446
6.814301822784424,0.604,0.447
6.8247359762115485,0.604,0.448
6.832407151123047,0.605,0.448
6.8352636499633785,0.606,0.448
6.847413649536133,0.607,0.448
6.893147561828614,0.607,0.449
6.9150660675811775,0.607,0.45
6.941478792022705,0.608,0.45
6.960401592941283,0.609,0.45
6.967032525482175,0.61,0.45
6.97509993333435,0.611,0.45
6.990895937271119,0.611,0.451
7.033968703659057,0.611,0.452
7.037112470092773,0.611,0.453
7.039197539276123,0.611,0.454
7.081115930999756,0.612,0.454
7.109540688766479,0.612,0.455
7.133338314254761,0.613,0.455
7.146828224716187,0.613,0.456
7.148766854415894,0.614,0.456
7.170733635391236,0.614,0.457
7.183505845901489,0.615,0.457
7.205246947998047,0.616,0.457
7.218410410278309,0.616,0.458
7.22488455859375,0.616,0.459
7.2737490611267095,0.616,0.46
7.274954683914184,0.616,0.461
7.286932860031127,0.616,0.462
7.296643884292602,0.617,0.462
7.355430843566895,0.617,0.463
7.375435260620117,0.617,0.464
7.404010472045899,0.618,0.464
7.41936053302002,0.619,0.464
7.422488211868284,0.619,0.465
7.586798890533448,0.62,0.465
7.611018927932739,0.62,0.466
7.646627916839599,0.621,0.466
7.680045543533326,0.621,0.467
7.682058287857056,0.622,0.467
7.700059457733153,0.622,0.468
7.739506521331787,0.623,0.468
7.7721067084808375,0.623,0.469
7.778266648239136,0.623,0.47
7.787284759658814,0.624,0.47
7.801236542800904,0.625,0.47
7.812947494995118,0.626,0.47
7.865059395126343,0.627,0.47
7.87069091027832,0.627,0.471
7.937533386688234,0.627,0.472
8.034246550323486,0.627,0.473
8.050587454086305,0.628,0.473
8.060107269210816,0.629,0.473
8.0603625597229,0.63,0.473
8.083918714279175,0.631,0.473
8.131710217269896,0.631,0.474
8.17360617451477,0.632,0.474
8.192358227798461,0.632,0.475
8.21383549398804,0.632,0.476
8.247310095153809,0.633,0.476
8.263740775299071,0.633,0.477
8.304696594985963,0.634,0.477
8.330766215774537,0.634,0.478
8.345378593902588,0.634,0.479
8.346717915954589,0.635,0.479
8.359527598495482,0.636,0.479
8.381797922454833,0.637,0.479
8.446782029434203,0.638,0.479
8.460247862976074,0.638,0.48
8.49647497253418,0.638,0.481
8.537387618927003,0.638,0.482
8.581206073532105,0.638,0.483
8.62990958833313,0.638,0.484
8.73445391429138,0.638,0.485
8.73484556932068,0.639,0.485
8.760829978378293,0.64,0.485
8.772338050048829,0.64,0.486
8.791605131896974,0.64,0.487
8.79303895475769,0.641,0.487
8.801084199645997,0.641,0.488
8.846383352523805,0.641,0.489
8.854744956253052,0.641,0.49
8.944673852127075,0.642,0.49
8.963667724899292,0.642,0.491
8.989199972351074,0.642,0.492
9.126061655136109,0.642,0.493
9.131403906784056,0.643,0.493
9.176678374649049,0.644,0.493
9.229799784194945,0.645,0.493
9.23578214602661,0.645,0.494
9.276813009231567,0.645,0.495
9.282915362472533,0.645,0.496
9.309034160568238,0.646,0.496
9.416821626815796,0.646,0.497
9.422557832656864,0.647,0.497
9.450366499053954,0.648,0.497
9.481782179962158,0.648,0.498
9.495063366760252,0.649,0.498
9.547213341827392,0.649,0.499
9.60032185005188,0.649,0.5
9.632420734954836,0.649,0.501
9.670770149734498,0.65,0.501
9.673526934295655,0.651,0.501
9.725861450042729,0.652,0.501
9.747643088882446,0.652,0.502
9.778079825927733,0.652,0.503
9.794363912277221,0.652,0.504
9.799235165985106,0.653,0.504
9.821513283843993,0.653,0.505
9.829047763549804,0.654,0.505
9.848670367752074,0.655,0.505
9.85587618624878,0.655,0.506
9.869773932388306,0.656,0.506
9.911509712554933,0.656,0.507
9.94508029432678,0.656,0.508
9.975781148727416,0.657,0.508
10.006851034835815,0.657,0.509
10.052990136550903,0.658,0.509
10.05771249949646,0.658,0.51
10.100541862380982,0.659,0.51
10.29900218901062,0.659,0.511
10.335381471328734,0.659,0.512
10.347686331924438,0.66,0.512
10.381300071121215,0.66,0.513
10.453081958786012,0.661,0.513
10.466542204132079,0.661,0.514
10.496759744003295,0.661,0.515
10.577219237609864,0.661,0.516
10.709900974060059,0.661,0.517
10.819882443099974,0.662,0.517
10.836195993515014,0.663,0.517
10.838030753433229,0.663,0.518
10.853272027572633,0.664,0.518
10.920539839935302,0.664,0.519
10.931365357131957,0.665,0.519
10.968538222854614,0.665,0.52
10.981565953826903,0.665,0.521
11.00182894869995,0.665,0.522
11.009560966583253,0.665,0.523
11.021668116531371,0.665,0.524
11.039493453842162,0.666,0.524
11.068870804336548,0.667,0.524
11.110853328231812,0.667,0.525
11.152974736480713,0.668,0.525
11.2413428535614,0.668,0.526
11.2946866640625,0.668,0.527
11.309289942169183,0.669,0.527
11.312198654800413,0.669,0.528
11.313892855178832,0.669,0.529
11.319669844894408,0.669,0.53
11.36258260517883,0.67,0.53
11.373020205184936,0.67,0.531
11.473136218505859,0.67,0.532
11.485399229797364,0.671,0.532
11.564916719085693,0.672,0.532
11.622382723785401,0.673,0.532
11.687498467178344,0.674,0.532
11.750320959594728,0.675,0.532
11.77082713406372,0.675,0.533
11.779935113616943,0.675,0.534
11.856050231445312,0.675,0.535
11.94913733932495,0.675,0.536
11.956533881500244,0.675,0.537
11.97979763745117,0.676,0.537
12.006223798217773,0.677,0.537
12.031688936614989,0.678,0.537
12.036167275512696,0.678,0.538
12.05296830290222,0.678,0.539
12.101509764633178,0.678,0.54
12.1504388961792,0.679,0.54
12.155952918334961,0.679,0.541
12.190596645858765,0.68,0.541
12.211613636596677,0.681,0.541
12.267546577423097,0.681,0.542
12.286724107391358,0.681,0.543
12.383766952636718,0.681,0.544
12.387295729080202,0.681,0.545
12.394906515457153,0.681,0.546
12.447468647903442,0.682,0.546
12.456540500335693,0.683,0.546
12.470242884872436,0.683,0.547
12.613095162261962,0.683,0.548
12.759408892700195,0.683,0.549
12.813829522979738,0.683,0.55
12.833898703475953,0.683,0.551
12.862426953231811,0.684,0.551
12.934884675735475,0.684,0.552
12.952066649902337,0.684,0.553
12.968659784118652,0.685,0.553
12.983666154983517,0.686,0.553
12.986832804977416,0.686,0.554
12.988352840530395,0.687,0.554
13.006308303085328,0.688,0.554
13.078089478271485,0.688,0.555
13.22252617854309,0.689,0.555
13.250884380508422,0.689,0.556
13.273861276809692,0.689,0.557
13.372485603179932,0.689,0.558
13.388376675552369,0.69,0.558
13.409282469558716,0.691,0.558
13.45246679763794,0.691,0.559
13.497822194274903,0.691,0.56
13.552669795761108,0.691,0.561
13.556881408859251,0.691,0.562
13.63949738998413,0.691,0.563
13.648851128311156,0.691,0.564
13.732374331573485,0.691,0.565
13.794338645675658,0.691,0.566
13.835981026763916,0.692,0.566
13.861616752624512,0.693,0.566
13.921670886032105,0.693,0.567
13.926732250579834,0.693,0.568
13.941856829589844,0.693,0.569
13.996423766952516,0.693,0.57
14.056437427993774,0.693,0.571
14.072468652877808,0.694,0.571
14.260504897399903,0.695,0.571
14.306187442123413,0.695,0.572
14.326745697662354,0.696,0.572
14.33332346195984,0.697,0.572
14.397242272994996,0.697,0.573
14.398287458175659,0.697,0.574
14.401677996795653,0.697,0.575
14.746627308670044,0.697,0.576
14.7806995206604,0.698,0.576
14.797185644119262,0.699,0.576
14.852122778381352,0.699,0.577
14.85241730317688,0.699,0.578
14.86747066783142,0.699,0.579
14.887590819915768,0.7,0.579
14.946630647979736,0.701,0.579
14.979183319961544,0.702,0.579
15.005598082839969,0.702,0.58
15.04354683895874,0.703,0.58
15.096135007308959,0.704,0.58
15.154886534057617,0.704,0.581
15.170065641342163,0.704,0.582
15.220801035537718,0.704,0.583
15.283626554840088,0.704,0.584
15.313817191101073,0.705,0.584
15.544242418563837,0.705,0.585
15.547438569488527,0.706,0.585
15.582257794448854,0.707,0.585
15.671592012756348,0.708,0.585
15.711805619873045,0.709,0.585
15.772682581420899,0.71,0.585
15.810215656234742,0.711,0.585
15.848832813415523,0.711,0.586
15.888265628845215,0.711,0.587
15.921813086257936,0.712,0.587
15.96266644252014,0.713,0.587
15.967500023635864,0.714,0.587
16.016685606704712,0.715,0.587
16.138297872711185,0.715,0.588
16.165822327133178,0.716,0.588
16.26546147984314,0.717,0.588
16.271295142807006,0.717,0.589
16.276841596893313,0.718,0.589
16.311655342361448,0.719,0.589
16.328625806686404,0.72,0.589
16.36785579673767,0.721,0.589
16.39150712913513,0.721,0.59
16.415755357177737,0.722,0.59
16.580858408508302,0.722,0.591
16.67974840927124,0.723,0.591
16.685128382766727,0.724,0.591
16.73165904803467,0.724,0.592
16.736870455383304,0.724,0.593
16.828321738220215,0.724,0.594
16.988449183059693,0.725,0.594
17.07502819906616,0.725,0.595
17.165600633331298,0.725,0.596
17.192713698349003,0.726,0.596
17.227483565048217,0.726,0.597
17.25015186758423,0.726,0.598
17.472753477371214,0.727,0.598
17.538996431320193,0.727,0.599
17.578054896682737,0.727,0.6
17.59814728915405,0.727,0.601
17.6016218870697,0.727,0.602
17.60448117501831,0.728,0.602
17.664648159301755,0.728,0.603
17.697623694427488,0.728,0.604
17.794084155639645,0.728,0.605
17.825148834075925,0.728,0.606
17.931467821334838,0.728,0.607
18.093191136962893,0.728,0.608
18.218946650970462,0.728,0.609
18.222993425476073,0.729,0.609
18.278146447784422,0.729,0.61
18.426953854629517,0.729,0.611
18.441368747543336,0.73,0.611
18.490600746551515,0.73,0.612
18.602005490341185,0.73,0.613
18.64429902635193,0.731,0.613
18.863822367630004,0.731,0.614
18.89823898338318,0.732,0.614
18.99243878463745,0.733,0.614
19.00682842448425,0.734,0.614
19.014984309463497,0.734,0.615
19.039217770767213,0.734,0.616
19.044476579971313,0.735,0.616
19.084751077789306,0.735,0.617
19.133049737121585,0.735,0.618
19.211077731781007,0.736,0.618
19.386650641632077,0.736,0.619
19.419478870056153,0.737,0.619
19.497580010162352,0.738,0.619
19.500217433395385,0.738,0.62
19.51830410948181,0.738,0.621
19.68981512814331,0.739,0.621
19.70068403013611,0.739,0.622
19.73130393624878,0.74,0.622
19.81345644329834,0.74,0.623
19.849662200531007,0.74,0.624
19.868633656707765,0.74,0.625
19.88905807133484,0.74,0.626
19.91938725184632,0.74,0.627
20.10219051884461,0.741,0.627
20.168893540023802,0.741,0.628
20.313162379867567,0.742,0.628
20.327632290054307,0.743,0.628
20.363128628112793,0.744,0.628
20.423728831237796,0.745,0.628
20.448912471405027,0.745,0.629
20.762759096313477,0.745,0.63
20.846786573654175,0.746,0.63
21.045088248062132,0.747,0.63
21.04816010116577,0.747,0.631
21.067410079956048,0.747,0.632
21.108955342330933,0.748,0.632
21.176299109390254,0.748,0.633
21.194905422912598,0.749,0.633
21.19633864906311,0.749,0.634
21.400025198852543,0.75,0.634
21.41995168359375,0.751,0.634
21.439052337585455,0.752,0.634
21.497839640655517,0.753,0.634
21.519706893936156,0.754,0.634
21.617822915130613,0.754,0.635
21.638735299194337,0.754,0.636
21.71455096177674,0.754,0.637
21.77107795692444,0.755,0.637
21.9878959495697,0.755,0.638
22.160210632125857,0.755,0.639
22.188852806030273,0.755,0.64
22.192072891036986,0.756,0.64
22.422795331588745,0.757,0.64
22.438251544891358,0.757,0.641
22.654050190078735,0.758,0.641
22.65754752230835,0.759,0.641
22.70891867474365,0.76,0.641
22.73159987739563,0.76,0.642
22.734059438446046,0.76,0.643
22.796477761642453,0.761,0.643
22.877866368270872,0.762,0.643
22.90109597229004,0.762,0.644
23.022960557052613,0.762,0.645
23.037086773590087,0.763,0.645
23.071546546585083,0.763,0.646
23.096751517120364,0.763,0.647
23.09982403565979,0.764,0.647
23.10803233808899,0.764,0.648
23.111089209838863,0.764,0.649
23.12180760545349,0.765,0.649
23.207027417343138,0.766,0.649
23.20736083250427,0.767,0.649
23.275409542633053,0.768,0.649
23.304412583251953,0.768,0.65
23.343318593276976,0.768,0.651
23.36201564883423,0.768,0.652
23.39564489347839,0.768,0.653
23.552145221038817,0.768,0.654
23.66460940766907,0.768,0.655
23.677287830810545,0.769,0.655
23.6999428230896,0.769,0.656
23.734134458465576,0.77,0.656
23.82376865563965,0.77,0.657
23.86226993170166,0.77,0.658
23.93182901211548,0.77,0.659
23.939607657241822,0.77,0.66
23.982406623092654,0.77,0.661
24.01057082060241,0.771,0.661
24.014505497161867,0.771,0.662
24.3317973613739,0.772,0.662
24.649974443084716,0.772,0.663
24.737586088470454,0.772,0.664
24.74266383029175,0.773,0.664
24.777285870742798,0.773,0.665
24.793531759475705,0.773,0.666
24.81906054890442,0.773,0.667
24.842511687606812,0.773,0.668
24.916273634552002,0.773,0.669
24.958949832733154,0.773,0.67
25.023324496917716,0.774,0.67
25.09264904142761,0.775,0.67
25.11283024499512,0.775,0.671
25.140391082656862,0.775,0.672
25.20479898312378,0.776,0.672
25.295623133743288,0.776,0.673
25.432194568847656,0.777,0.673
25.54292906980896,0.778,0.673
25.5993930804596,0.778,0.674
25.67847838290405,0.778,0.675
25.824662940216065,0.778,0.676
25.835039355758653,0.778,0.677
25.85010384712219,0.779,0.677
26.022494120193482,0.779,0.678
26.229089812744146,0.78,0.678
26.232541421463015,0.78,0.679
26.5488909921875,0.78,0.68
26.607525685714723,0.781,0.68
26.61896822956848,0.781,0.681
26.6948264172821,0.781,0.682
26.757173516113284,0.782,0.682
26.876684573669433,0.783,0.682
26.920292282897947,0.783,0.683
26.944372568481445,0.784,0.683
26.960691139892575,0.784,0.684
27.076950844665532,0.785,0.684
27.100200501586915,0.785,0.685
27.12090436331177,0.786,0.685
27.16691491864014,0.787,0.685
27.796274205108638,0.787,0.686
27.827588562561036,0.787,0.687
27.882091894775392,0.788,0.687
27.946195627334596,0.789,0.687
27.976365244750976,0.79,0.687
28.051198172317505,0.791,0.687
28.176011324234008,0.791,0.688
28.261643791046144,0.791,0.689
28.448602774780277,0.791,0.69
28.65479205834961,0.791,0.691
28.70738837193298,0.792,0.691
28.7800059742279,0.793,0.691
28.81893292463684,0.793,0.692
28.972443546173093,0.793,0.693
29.128472832321165,0.794,0.693
29.385472837020874,0.794,0.694
29.4427024387207,0.795,0.694
29.473743963806154,0.796,0.694
29.938211587249757,0.796,0.695
29.979620841720582,0.797,0.695
29.995702945327757,0.797,0.696
30.07126949102783,0.797,0.697
30.135182214736936,0.797,0.698
30.291157882278444,0.797,0.699
30.390518626953124,0.797,0.7
30.52869160440063,0.797,0.701
30.535872410949708,0.797,0.702
30.547876552856447,0.797,0.703
30.592644710418703,0.797,0.704
31.04473203103638,0.797,0.705
31.171960161209103,0.798,0.705
31.217764373397827,0.798,0.706
31.299543012786867,0.798,0.707
31.480682369949342,0.798,0.708
31.531950577789303,0.799,0.708
31.685794424957276,0.799,0.709
31.83504377055359,0.799,0.71
31.84556261776733,0.799,0.711
31.96235560882568,0.8,0.711
32.12945471424866,0.8,0.712
32.36635272660828,0.8,0.713
32.416978123733514,0.801,0.713
32.49787487252807,0.802,0.713
32.609763944061285,0.803,0.713
32.707638524841315,0.804,0.713
32.75488493850708,0.804,0.714
32.82301120428467,0.805,0.714
33.148314477874756,0.805,0.715
33.245892272338864,0.806,0.715
33.24711508740235,0.807,0.715
33.26911310549927,0.807,0.716
33.30480117176819,0.808,0.716
33.35744078616332,0.808,0.717
33.53650875146485,0.808,0.718
33.56135756748962,0.808,0.719
33.58475434254455,0.808,0.72
33.926211484527585,0.809,0.72
34.08053579833984,0.809,0.721
34.10815087164306,0.81,0.721
34.128775921630854,0.81,0.722
34.298494844619746,0.811,0.722
34.39629393237305,0.811,0.723
34.63444352636719,0.811,0.724
34.85145427934265,0.812,0.724
34.961956904739374,0.813,0.724
35.209771323394776,0.814,0.724
35.53599001538086,0.814,0.725
35.620162779403685,0.814,0.726
35.812809390274055,0.814,0.727
35.822631639343264,0.814,0.728
36.10306970381165,0.814,0.729
36.40256816461181,0.815,0.729
36.402945020660404,0.816,0.729
36.494315383361815,0.816,0.73
36.81834863594055,0.816,0.731
36.8195867480774,0.816,0.732
36.847281063369756,0.816,0.733
37.23789329882812,0.816,0.734
37.2516709103241,0.817,0.734
37.29991299577332,0.818,0.734
37.46218175186157,0.818,0.735
37.47230998143005,0.818,0.736
37.59123388237,0.819,0.736
37.81433642436218,0.82,0.736
38.111448997207646,0.821,0.736
38.21061132826233,0.822,0.736
38.40465888616943,0.823,0.736
38.466674968658445,0.823,0.737
38.65022261634827,0.824,0.737
39.00968587854005,0.824,0.738
39.039981869018554,0.825,0.738
39.10998531581116,0.825,0.739
39.17011083399963,0.825,0.74
39.27476696803282,0.825,0.741
39.43026859413147,0.825,0.742
39.62422824768066,0.825,0.743
39.890095613586425,0.825,0.744
39.97398032493591,0.825,0.745
40.21304225288391,0.826,0.745
40.42862240109253,0.826,0.746
40.47841085090637,0.826,0.747
40.706198753540036,0.827,0.747
40.70795548239135,0.827,0.748
40.83403298936462,0.828,0.748
40.98340563752747,0.828,0.749
40.992460673751836,0.829,0.749
40.99477174528501,0.83,0.749
41.179329923431396,0.831,0.749
41.238259567459096,0.832,0.749
41.272874355987554,0.833,0.749
41.382227991607664,0.833,0.75
41.48964444326783,0.833,0.751
41.58975208706665,0.834,0.751
41.758010719161994,0.834,0.752
41.835232188964845,0.834,0.753
41.853436957702634,0.835,0.753
41.91002556507873,0.835,0.754
41.93361362794495,0.835,0.755
41.97735356060791,0.835,0.756
42.41207965411377,0.836,0.756
42.677303028884886,0.837,0.756
42.793178436462405,0.837,0.757
42.88072368205261,0.838,0.757
42.89269461921692,0.839,0.757
42.90490306468201,0.839,0.758
42.91747078901672,0.839,0.759
43.56972926969909,0.839,0.76
43.7667502791748,0.839,0.761
44.00808150041199,0.84,0.761
44.21884470494079,0.84,0.762
44.32877653381348,0.841,0.762
44.43625098220825,0.841,0.763
44.83954406632996,0.841,0.764
45.28555750561523,0.842,0.764
45.329001575164796,0.842,0.765
45.36483294927978,0.843,0.765
45.42285408460999,0.843,0.766
45.56020577249146,0.843,0.767
45.600495650573734,0.843,0.768
45.717247251052854,0.844,0.768
45.89038524183655,0.845,0.768
46.09887158364868,0.846,0.768
46.379642094650265,0.846,0.769
46.7447471794281,0.846,0.77
46.98127499862671,0.847,0.77
47.03024814172363,0.847,0.771
47.19184005102539,0.847,0.772
47.475863159622186,0.847,0.773
47.51053791493225,0.847,0.774
47.75841200396729,0.847,0.775
47.76660094268799,0.847,0.776
47.771289974670424,0.847,0.777
47.78152449453736,0.848,0.777
47.923600902771,0.849,0.777
48.468348830307,0.849,0.778
48.76783843388367,0.849,0.779
48.77052284912109,0.85,0.779
48.941738059387205,0.85,0.78
49.00178539671326,0.85,0.781
49.16357519779969,0.85,0.782
49.26890865127564,0.85,0.783
49.51215380380249,0.851,0.783
49.595765639923094,0.852,0.783
49.78857754441834,0.853,0.783
50.0777147351532,0.853,0.784
50.18004029907226,0.854,0.784
50.40662806571961,0.855,0.784
50.8499165597229,0.856,0.784
51.069037432800286,0.857,0.784
51.74188605136108,0.858,0.784
51.98772071446227,0.858,0.785
51.98889626335144,0.859,0.785
52.76140179345703,0.859,0.786
52.97477370959472,0.86,0.786
53.13505897044373,0.86,0.787
53.20735137791442,0.86,0.788
53.522960627868656,0.86,0.789
53.98282524798584,0.86,0.79
54.203676939208975,0.861,0.79
54.92740051948547,0.861,0.791
55.224279562271114,0.862,0.791
55.22967542391967,0.862,0.792
55.24473152285766,0.862,0.793
55.52092564686585,0.863,0.793
55.705206898391715,0.863,0.794
56.047776308090214,0.863,0.795
56.462112120361326,0.864,0.795
56.57180647979737,0.864,0.796
56.80171230482484,0.864,0.797
56.84793148660279,0.864,0.798
57.03421487939454,0.865,0.798
57.18954478224182,0.865,0.799
57.33646478973389,0.866,0.799
57.634563817794806,0.866,0.8
58.42624303408814,0.866,0.801
58.56794493235778,0.866,0.802
58.803649584671014,0.867,0.802
59.064863810485846,0.868,0.802
60.074228896896365,0.869,0.802
60.243212052398675,0.87,0.802
60.28735384133911,0.87,0.803
60.77959039064026,0.87,0.804
61.55316213951111,0.871,0.804
61.66721940875244,0.871,0.805
62.121615027145374,0.871,0.806
62.502172334381115,0.871,0.807
62.6232680771637,0.871,0.808
63.04871659143066,0.871,0.809
63.142671480346685,0.872,0.809
63.58282042527772,0.872,0.81
65.22685902903747,0.872,0.811
65.3936027086792,0.873,0.811
65.42647775497437,0.874,0.811
65.48034818699645,0.875,0.811
65.51991883027648,0.875,0.812
65.5588039220276,0.875,0.813
66.44651477301025,0.875,0.814
67.19012183549499,0.875,0.815
67.7575078134613,0.875,0.816
68.04758966983033,0.875,0.817
68.4393439586792,0.876,0.817
68.96395408340454,0.876,0.818
69.57664396478272,0.877,0.818
69.94615630740357,0.878,0.818
70.42588447903444,0.878,0.819
71.0075066517334,0.878,0.82
71.01018443228149,0.878,0.821
71.172548912323,0.879,0.821
72.51762831175232,0.88,0.821
72.58301740499878,0.88,0.822
72.6273678527069,0.881,0.822
72.71161397483826,0.881,0.823
72.77723910301208,0.881,0.824
73.17108077954104,0.882,0.824
73.2837685776825,0.882,0.825
73.68341172184753,0.882,0.826
73.72777939385988,0.883,0.826
74.38069242964173,0.883,0.827
75.18829411372376,0.883,0.828
75.91365444586181,0.884,0.828
76.497256022995,0.884,0.829
77.11593834318542,0.884,0.83
77.70682717747498,0.884,0.831
78.10407948464966,0.885,0.831
78.29664843174744,0.885,0.832
78.82149261235047,0.885,0.833
79.64844424801635,0.885,0.834
79.96838225723266,0.885,0.835
80.03615986746216,0.885,0.836
81.24613429536439,0.885,0.837
81.43278472143555,0.885,0.838
81.60819660667424,0.886,0.838
82.20194465159608,0.887,0.838
82.32008457965088,0.888,0.838
82.80407349978638,0.888,0.839
83.08411809927368,0.889,0.839
83.14285579985047,0.89,0.839
84.62523921308899,0.89,0.84
85.4144942003479,0.89,0.841
85.42251462791442,0.89,0.842
85.76102404522706,0.891,0.842
85.98820634761049,0.891,0.843
86.37767990338135,0.892,0.843
86.49459712504577,0.893,0.843
86.59360895240785,0.894,0.843
87.3823338044281,0.895,0.843
87.71820755508425,0.895,0.844
87.75182958007812,0.895,0.845
87.91165830213929,0.895,0.846
88.69409383607483,0.895,0.847
88.82059171519471,0.895,0.848
89.64972922402954,0.896,0.848
90.10819390414429,0.896,0.849
91.8219721191101,0.896,0.85
92.04594368887328,0.897,0.85
92.16345247169494,0.897,0.851
92.7215891335907,0.898,0.851
92.80192806425477,0.898,0.852
93.42188200216675,0.898,0.853
93.74930563978576,0.898,0.854
93.96296483476257,0.898,0.855
95.03644657934571,0.898,0.856
95.29171900317382,0.898,0.857
95.37296731434631,0.898,0.858
95.90407372050475,0.898,0.859
96.28629004943848,0.899,0.859
96.60055477365111,0.899,0.86
96.78782821743773,0.899,0.861
96.91484626356507,0.899,0.862
97.64679754415893,0.899,0.863
98.51185670567322,0.9,0.863
98.82471734025573,0.901,0.863
99.1364246201477,0.901,0.864
100.23481021969604,0.901,0.865
100.57752445083618,0.902,0.865
101.02557374809264,0.902,0.866
101.37012079922486,0.902,0.867
101.37689047279356,0.903,0.867
102.21752035444642,0.904,0.867
102.43446319392395,0.904,0.868
102.85750507734679,0.904,0.869
103.18459945741272,0.905,0.869
104.38108485928345,0.905,0.87
105.04503099343871,0.906,0.87
106.12650744094849,0.907,0.87
106.2095295428772,0.907,0.871
109.4996294514923,0.908,0.871
109.62664490342713,0.908,0.872
110.58706797543336,0.908,0.873
110.99800883218383,0.909,0.873
112.03813453450013,0.91,0.873
112.12926998884583,0.91,0.874
112.8205927338562,0.91,0.875
112.89773735820008,0.911,0.875
113.04780643563842,0.911,0.876
113.29384672520446,0.911,0.877
114.39192561827088,0.911,0.878
115.37209432160948,0.912,0.878
116.54886323464967,0.912,0.879
116.67812179441835,0.912,0.88
116.79370302575684,0.912,0.881
116.91597923838805,0.912,0.882
118.15436043453981,0.913,0.882
118.26541225738525,0.914,0.882
119.55004689996336,0.914,0.883
119.57995306773377,0.915,0.883
119.910559999588,0.915,0.884
120.46763368106079,0.916,0.884
121.09664488935853,0.916,0.885
122.85732168707277,0.916,0.886
125.79860363381958,0.917,0.886
125.81002476620483,0.918,0.886
127.61884935951235,0.919,0.886
128.00869494415284,0.919,0.887
128.19397041252137,0.92,0.887
129.98006416638185,0.92,0.888
131.87413547685242,0.92,0.889
133.2365853101807,0.92,0.89
134.0117105140381,0.921,0.89
134.44320323477174,0.921,0.891
135.88727614649963,0.921,0.892
136.38197125210573,0.922,0.892
136.43579409873962,0.923,0.892
137.1568040395508,0.923,0.893
137.4635131551819,0.923,0.894
138.9289530802307,0.923,0.895
142.322748837677,0.924,0.895
143.46270549539184,0.925,0.895
143.81314870089722,0.925,0.896
144.75941534181214,0.925,0.897
150.2082595388794,0.925,0.898
150.8751341863861,0.925,0.899
152.65109522116086,0.925,0.9
154.86530463200378,0.925,0.901
155.7144526162567,0.925,0.902
156.2706028565674,0.926,0.902
156.6331129724579,0.927,0.902
156.7112915102539,0.927,0.903
160.4565506744995,0.927,0.904
161.16996515254212,0.928,0.904
161.30268622613528,0.929,0.904
162.45134457189943,0.929,0.905
163.74029203393556,0.93,0.905
163.79301965574646,0.93,0.906
164.15190818812562,0.93,0.907
166.1864308406372,0.93,0.908
166.62304464584352,0.93,0.909
167.74193693597414,0.931,0.909
175.13303278822326,0.932,0.909
175.9084606907959,0.933,0.909
178.21021084379578,0.933,0.91
180.26199459654237,0.933,0.911
181.43933865263364,0.934,0.911
183.5494443350067,0.934,0.912
185.20402478820802,0.934,0.913
187.29242935392762,0.935,0.913
188.29995926312256,0.935,0.914
188.4746429020691,0.936,0.914
189.30121261157228,0.936,0.915
192.80984075500487,0.936,0.916
200.43496922879027,0.936,0.917
201.67840212338257,0.936,0.918
202.09015390032957,0.936,0.919
202.50610752288816,0.936,0.92
211.71628622351074,0.937,0.92
212.12651444104003,0.938,0.92
213.576491029541,0.938,0.921
221.59422179512023,0.938,0.922
221.80148713677977,0.939,0.922
222.541544109314,0.939,0.923
222.6692774520264,0.939,0.924
223.75851037605284,0.939,0.925
223.99851793243408,0.94,0.925
227.28979602473447,0.94,0.926
228.3558147349396,0.94,0.927
232.38394453013612,0.941,0.927
237.83278814988708,0.941,0.928
238.24047640200806,0.941,0.929
242.93345239714048,0.941,0.93
244.20731269706727,0.941,0.931
250.63576810531617,0.942,0.931
250.8841052101898,0.942,0.932
253.54982007347107,0.943,0.932
255.15226805981447,0.943,0.933
264.33634004737854,0.943,0.934
271.93826114988707,0.944,0.934
275.4218125324249,0.944,0.935
281.98472111868284,0.944,0.936
282.33208512654113,0.944,0.937
286.2954137809448,0.944,0.938
287.73696821298216,0.944,0.939
290.03160682775876,0.945,0.939
292.7656351530304,0.945,0.94
296.07224790562435,0.945,0.941
298.26548977999875,0.946,0.941
303.5684935254669,0.946,0.942
305.16213847915645,0.946,0.943
313.0151037243195,0.946,0.944
313.32651161448666,0.947,0.944
314.1874535151977,0.947,0.945
318.8868018838043,0.948,0.945
327.0389482900238,0.949,0.945
336.7123997931976,0.95,0.945
337.25535306079104,0.95,0.946
337.38065385919185,0.95,0.947
341.77731582287595,0.95,0.948
350.33274227334596,0.951,0.948
357.8977452188568,0.952,0.948
368.9230152721252,0.952,0.949
372.9205123968353,0.953,0.949
376.1152244158936,0.953,0.95
391.39187383645634,0.953,0.951
412.49748043087766,0.953,0.952
413.9136054299164,0.954,0.952
416.3059997717133,0.954,0.953
426.2370057932739,0.955,0.953
442.87788357873535,0.955,0.954
445.148675260315,0.956,0.954
456.6937889437714,0.956,0.955
512.2267621421508,0.956,0.956


==> 100_performance_profile.csv <==
Time,Hybrid,Classic
0.17456941589355468,0.0,1.0
0.17682518672180175,0.0,1.0
0.17715751626586915,0.0,1.0
0.17897273588562013,0.0,1.0
0.18129703228759766,0.0,1.0
0.18155484184265136,0.0,1.0
0.18321697077941895,0.0,1.0
0.18388454280090333,0.0,1.0
0.18403601766967775,0.0,1.0
0.18530231185913085,0.0,1.0
0.18541647482299806,0.0,1.0
0.18566886744689942,0.0,1.0
0.18608407958984374,0.0,1.0
0.18697568600463865,0.0,1.0
0.1877235124359131,0.0,1.0
0.1880149062652588,0.0,1.0
0.18818226252746584,0.0,1.0
0.18866648387145996,0.0,1.0
0.2045437974243164,0.0,1.0
0.20760549969482422,0.0,1.0
0.24388760539245605,0.0,1.0
0.24668487113952636,0.0,1.0
0.24707814456176758,0.0,1.0
0.2471596941833496,0.0,1.0
0.2829090714416504,0.0,1.0
0.2832828140106201,0.0,1.0
0.2844811128540039,0.0,1.0
0.28553476846313475,0.0,1.0
0.28929837745666503,0.0,1.0
0.30251660258483887,0.0,1.0
0.30280884809875486,0.0,1.0
0.3056029328918457,0.0,1.0
0.3170595799713135,0.0,1.0
0.3201603054962158,0.0,1.0
0.32025364134216305,0.0,1.0
0.32113920780944827,0.0,1.0
0.32262558874511715,0.0,1.0
0.3230119811859131,0.0,1.0
0.3232663436737061,0.0,1.0
0.32414151470947267,0.0,1.0
0.32417548864746093,0.0,1.0
0.34017203562927245,0.0,1.0
0.3418553305511475,0.0,1.0
0.35467742955017106,0.0,1.0
0.35895154505920407,0.0,1.0
0.3592615550079346,0.0,1.0
0.36153448608398436,0.0,1.0
0.36155395054626466,0.0,1.0
0.36441926135253905,0.0,1.0
0.3751157756042481,0.0,1.0
0.38457494221496585,0.0,1.0
0.398020105392456,0.0,1.0
0.3988979885253906,0.0,1.0
0.4025317336883545,0.0,1.0
0.40949281362915035,0.0,1.0
0.41277852383422853,0.0,1.0
0.41604185986328157,0.0,1.0
0.4179838162536621,0.0,1.0
0.41936331889343265,0.0,1.0
0.4346695976867676,0.0,1.0
0.43530883697509765,0.0,1.0
0.4361994857940674,0.0,1.0
0.436843051940918,0.0,1.0
0.4371076987457275,0.0,1.0
0.43946213616943364,0.0,1.0
0.45778870797729493,0.0,1.0
0.45804314906311033,0.0,1.0
0.4592438648071289,0.0,1.0
0.4662567079772949,0.0,1.0
0.47204038204956056,0.0,1.0
0.4746241590576172,0.0,1.0
0.47677856390380857,0.0,1.0
0.4770350916290283,0.0,1.0
0.4801791812744141,0.0,1.0
0.48097528935241696,0.0,1.0
0.4873663126983643,0.0,1.0
0.49297150720214844,0.0,1.0
0.4947586082000732,0.0,1.0
0.49968689453125004,0.0,1.0
0.5018961375122071,0.0,1.0
0.508909137802124,0.0,1.0
0.5116006078796387,0.0,1.0
0.5127194051361084,0.0,1.0
0.512781850036621,0.0,1.0
0.5150539392089843,0.0,1.0
0.5213304188995362,0.0,1.0
0.5349408820648194,0.0,1.0
0.536039670791626,0.0,1.0
0.537180680557251,0.0,1.0
0.5418719050598144,0.0,1.0
0.5421515141754151,0.0,1.0
0.5528853927001953,0.0,1.0
0.5538627890014649,0.0,1.0
0.5543666394653319,0.0,1.0
0.5544129837951661,0.0,1.0
0.5609324693603516,0.0,1.0
0.5790957791137694,0.0,1.0
0.5807475900268555,0.0,1.0
0.588259788848877,0.0,1.0
0.5955978278656006,0.0,1.0
0.6239541715240479,0.0,1.0
0.6254787369537353,0.0,1.0
0.6499978166503906,0.0,1.0
0.6520559027252197,0.0,1.0
0.6569674971923828,0.0,1.0
0.6613896966094971,0.0,1.0
0.6621887956237792,0.0,1.0
0.6677852628479004,0.0,1.0
0.6686731498870849,0.0,1.0
0.6888030328216553,0.0,1.0
0.6898362389831543,0.0,1.0
0.7170826862030029,0.0,1.0
0.7292703486938475,0.0,1.0
0.7385211566772462,0.0,1.0
0.7430882969055176,0.0,1.0
0.7681765752716064,0.0,1.0
0.7700793826446534,0.0,1.0
0.7724819352874756,0.0,1.0
0.7849242444152832,0.0,1.0
0.7853746226959228,0.0,1.0
0.8130653452148437,0.0,1.0
0.8138419954223634,0.0,1.0
0.8163513318481446,0.0,1.0
0.8263821329803467,0.0,1.0
0.8272874277496338,0.0,1.0
0.833629285522461,0.0,1.0
0.8340611265106201,0.0,1.0
0.8362058868865967,0.0,1.0
0.8551421329803467,0.0,1.0
0.860432087234497,0.0,1.0
0.8711012034912109,0.0,1.0
0.8782889328155518,0.0,1.0
0.883726051940918,0.0,1.0
0.8886948832092285,0.0,1.0
0.8950091476593017,0.0,1.0
0.8954215178375243,0.0,1.0
0.9241218228912355,0.0,1.0
0.9247087586059569,0.0,1.0
0.9259498749389647,0.0,1.0
0.9308239794769289,0.0,1.0
0.9316138499755859,0.0,1.0
0.946849917236328,0.0,1.0
0.9545161081085204,0.0,1.0
0.9545993196716308,0.0,1.0
0.9616107006378174,0.0,1.0
0.9686145294952393,0.0,1.0
0.9820196435852051,0.0,1.0
0.9960063169555665,0.0,1.0
1.00376048576355,0.0,1.0
1.009070102722168,0.0,1.0
1.0102410043182373,0.0,1.0
1.0123452746429442,0.0,1.0
1.0152959639282226,0.0,1.0
1.0198864157104492,0.0,1.0
1.0280856088562011,0.0,1.0
1.0497317039794922,0.0,1.0
1.0597260934600832,0.0,1.0
1.062857849975586,0.0,1.0
1.0679657791137696,0.0,1.0
1.0705708038177488,0.0,1.0
1.0745836061706542,0.0,1.0
1.084009043609619,0.0,1.0
1.0953199837951662,0.0,1.0
1.1140198783874513,0.0,1.0
1.1334858388519287,0.0,1.0
1.1340041455688477,0.0,1.0
1.1381452901000975,0.0,1.0
1.160421439239502,0.0,1.0
1.1657146760253905,0.0,1.0
1.1838526382904053,0.0,1.0
1.1926560916290283,0.0,1.0
1.1939513486938476,0.0,1.0
1.19478898626709,0.0,1.0
1.2197159824066164,0.0,1.0
1.2371987479553221,0.0,1.0
1.238885993423462,0.0,1.0
1.2415935294952394,0.0,1.0
1.2533319160614014,0.0,1.0
1.2561916282196044,0.0,1.0
1.2570970831756592,0.0,1.0
1.2698233012695312,0.0,1.0
1.2856963220672608,0.0,1.0
1.30817750630188,0.0,1.0
1.308461089035034,0.0,1.0
1.3204776975860597,0.0,1.0
1.3232792937622069,0.0,1.0
1.3340372743225097,0.0,1.0
1.3349730456848146,0.0,1.0
1.3390529947967527,0.0,1.0
1.3410390382843018,0.0,1.0
1.346554817855835,0.0,1.0
1.3519217479553223,0.0,1.0
1.3544071781616212,0.0,1.0
1.3581987113189697,0.0,1.0
1.3644277571105956,0.0,1.0
1.3724101455688476,0.0,1.0
1.3725932365112303,0.0,1.0
1.37305062298584,0.0,1.0
1.3853616015930177,0.0,1.0
1.3909971048889158,0.0,1.0
1.3975217646942137,0.0,1.0
1.3986523016052244,0.0,1.0
1.4028849767456055,0.0,1.0
1.4039587964477538,0.0,1.0
1.406229780090332,0.0,1.0
1.4166801743621826,0.0,1.0
1.4392576760253906,0.0,1.0
1.4533102665100097,0.0,1.0
1.4548720831756592,0.0,1.0
1.4582522342681883,0.0,1.0
1.4815915368499755,0.0,1.0
1.4889603751678469,0.0,1.0
1.5104145650787355,0.0,1.0
1.5178679660644534,0.0,1.0
1.5290042177276608,0.0,1.0
1.529930150817871,0.0,1.0
1.5421361081085205,0.0,1.0
1.5467734717407227,0.0,1.0
1.5486260747528076,0.0,1.0
1.5551264824066162,0.0,1.0
1.5570735766754151,0.0,1.0
1.5573724108123779,0.0,1.0
1.5963064403991698,0.0,1.0
1.6194284116668702,0.0,1.0
1.6228887506866454,0.0,1.0
1.6458628738250927,0.0,1.0
1.6473002322082184,0.0,1.0
1.6487141944122785,0.0,1.0
1.6534731255645472,0.0,1.0
1.6535998252563193,0.0,1.0
1.6550428031768798,0.0,1.0
1.6557175223693394,0.0,1.0
1.655865819839462,0.0,1.0
1.6563340847473145,0.0,1.0
1.6566572358246034,0.0,1.0
1.6575996981658474,0.0,1.0
1.6576555274657694,0.0,1.0
1.660318567276056,0.0,1.0
1.6607617084197652,0.0,1.0
1.6611000736236368,0.0,1.0
1.662588036895752,0.0,1.0
1.6637440575408937,0.0,1.0
1.6665136823730191,0.0,1.0
1.6704717685546453,0.0,1.0
1.6705433984070024,0.0,1.0
1.6734846426849286,0.0,1.0
1.6738627626953562,0.0,1.0
1.6755678432464935,0.0,1.0
1.6757413192443849,0.0,1.0
1.6859277606811522,0.0,1.0
1.6883415641937107,0.0,1.0
1.6901226125488746,0.0,1.0
1.6920659841614214,0.0,1.0
1.6950798886871323,0.0,1.0
1.6969910596313242,0.0,1.0
1.71102283203125,0.0,1.0
1.7125200263061524,0.0,1.0
1.7224224010925295,0.0,1.0
1.7283741440124287,0.0,1.0
1.7317902043914797,0.0,1.0
1.7414697903289795,0.0,1.0
1.7447201508178711,0.0,1.0
1.7540366880187988,0.0,1.0
1.7702765817565917,0.0,1.0
1.77194076550293,0.0,1.0
1.7950542850341797,0.0,1.0
1.7958579236602783,0.0,1.0
1.8016250626068118,0.0,1.0
1.802052588989258,0.0,1.0
1.8031550711212159,0.0,1.0
1.8042874836883547,0.0,1.0
1.8080936807708738,0.0,1.0
1.8125299198913576,0.0,1.0
1.821139426437378,0.0,1.0
1.8216201971893309,0.0,1.0
1.8244385832824705,0.0,1.0
1.8253595774230957,0.0,1.0
1.8504352035522462,0.0,1.0
1.852674683151245,0.0,1.0
1.8868961259918213,0.0,1.0
1.8971158581085206,0.0,1.0
1.9272607786865232,0.0,1.0
1.9315665620422362,0.0,1.0
1.9376041842041016,0.0,1.0
1.9457818257141113,0.0,1.0
1.9872903712921144,0.0,1.0
1.987869650756836,0.0,1.0
1.9955701824035643,0.0,1.0
2.010563210159302,0.0,1.0
2.033335680709839,0.0,1.0
2.0479520847473145,0.0,1.0
2.0898984729156496,0.0,1.0
2.0925571035766604,0.0,1.0
2.094413031463623,0.0,1.0
2.0992734543609624,0.0,1.0
2.101875279617309,0.0,1.0
2.1041455609893793,0.0,1.0
2.105251135513306,0.0,1.0
2.1058950453948975,0.0,1.0
2.11016224822998,0.0,1.0
2.1162674930267333,0.0,1.0
2.1221775222320556,0.0,1.0
2.136807945404053,0.0,1.0
2.152719734237671,0.0,1.0
2.1617345152740475,0.0,1.0
2.1630656975860596,0.0,1.0
2.1679441524505614,0.0,1.0
2.1743702035522463,0.0,1.0
2.201983945404053,0.0,1.0
2.2112868134155277,0.0,1.0
2.2165943817443847,0.0,1.0
2.2190707942810057,0.0,1.0
2.221002001785278,0.0,1.0
2.2359432027282717,0.0,1.0
2.2463449500427246,0.0,1.0
2.2882422154083253,0.0,1.0
2.306140104888916,0.0,1.0
2.3090657594909665,0.0,1.0
2.3163008689575197,0.0,0.999
2.319591498458862,0.0,0.999
2.3277523821716306,0.0,0.998
2.3283937512664794,0.0,0.997
2.329394288528442,0.0,0.996
2.3296266325683592,0.0,0.995
2.329826416503906,0.0,0.994
2.332709409957886,0.0,0.993
2.33294050932312,0.0,0.992
2.333044326843262,0.0,0.991
2.3339465798187256,0.0,0.99
2.334595373062134,0.0,0.989
2.334697723937988,0.0,0.988
2.334970753890991,0.0,0.987
2.335463352218628,0.001,0.986
2.335980841064453,0.001,0.985
2.3361126722412107,0.001,0.985
2.3361780501098632,0.002,0.984
2.336292612106323,0.002,0.983
2.3367864811248777,0.002,0.982
2.3368270460968015,0.002,0.981
2.336846278198242,0.002,0.98
2.337639427810669,0.002,0.979
2.337724153366089,0.002,0.978
2.3378067953033446,0.002,0.977
2.3383868965301513,0.003,0.976
2.338545457305908,0.003,0.975
2.33882219960022,0.004,0.974
2.3388616297454834,0.004,0.973
2.3392087976837157,0.004,0.972
2.340740065185547,0.005,0.971
2.3412079667358396,0.005,0.97
2.3417716087036133,0.005,0.969
2.3424247348632816,0.006,0.968
2.3436329322662353,0.006,0.967
2.345269890335083,0.006,0.966
2.345389200439453,0.006,0.965
2.345440516799927,0.007,0.964
2.34550755809021,0.007,0.963
2.345661706542968,0.008,0.962
2.345790341888428,0.008,0.961
2.34599223008728,0.009,0.96
2.346479613418579,0.009,0.959
2.3467266670837406,0.01,0.958
2.3467799979400636,0.01,0.957
2.3470038847198484,0.011,0.956
2.347533673400879,0.011,0.955
2.34774365536499,0.011,0.954
2.3477483891601563,0.011,0.953
2.3480273375549316,0.011,0.952
2.348162090484619,0.012,0.951
2.34833213999939,0.012,0.95
2.3495253847503665,0.013,0.949
2.3498157668151856,0.013,0.948
2.349886123123169,0.013,0.948
2.349946005340577,0.014,0.947
2.3500421224517822,0.014,0.946
2.3500702096252444,0.014,0.946
2.350339908630371,0.014,0.945
2.3506741496429444,0.014,0.944
2.3510399847717287,0.014,0.943
2.3512661765441893,0.015,0.942
2.351445069519043,0.016,0.941
2.3515721305999753,0.017,0.94
2.351736547027588,0.018,0.939
2.3523822666015626,0.019,0.938
2.3524162182617188,0.02,0.937
2.352497641876221,0.021,0.936
2.353000214401245,0.021,0.935
2.3530229356536867,0.021,0.934
2.3532084182891846,0.021,0.933
2.3533866398620606,0.022,0.932
2.353458988220215,0.022,0.931
2.3534833748931883,0.022,0.93
2.353727719833374,0.022,0.929
2.353887717437744,0.022,0.928
2.3539176108093263,0.023,0.927
2.354210586517334,0.023,0.926
2.354251374435425,0.023,0.925
2.35443158996582,0.023,0.924
2.3544316731414794,0.023,0.923
2.3544976317596435,0.023,0.922
2.3548665880279542,0.023,0.921
2.3549818344726563,0.023,0.92
2.3550468105316162,0.023,0.919
2.355324927581787,0.023,0.918
2.3559591338500976,0.023,0.917
2.3562502918548582,0.023,0.916
2.3563361496124267,0.023,0.915
2.3571278885040283,0.024,0.914
2.3573712731170655,0.024,0.913
2.3574399371032713,0.025,0.912
2.3575278119506837,0.026,0.911
2.3579318222961425,0.026,0.91
2.357985647720337,0.026,0.909
2.3580088189239503,0.027,0.908
2.3582352282562256,0.027,0.907
2.3585637883758546,0.027,0.906
2.3586439143981934,0.027,0.905
2.3587145963745115,0.028,0.904
2.358930140762329,0.028,0.903
2.359192507659912,0.028,0.902
2.359403937637329,0.029,0.901
2.3595855331726074,0.03,0.9
2.3597760950012208,0.03,0.899
2.359804052932739,0.03,0.898
2.35980872114563,0.03,0.897
2.359926526763916,0.03,0.896
2.3600915160217286,0.03,0.895
2.360139526306152,0.03,0.894
2.3602828874816897,0.03,0.893
2.3603644136352537,0.03,0.892
2.3603784426727294,0.03,0.891
2.3604686213684083,0.03,0.89
2.360565581512451,0.03,0.889
2.3609405211639403,0.03,0.888
2.3610317121429443,0.031,0.887
2.3616909769897463,0.031,0.886
2.3617123735198975,0.032,0.885
2.3617656729278567,0.033,0.884
2.361907725479126,0.033,0.883
2.361932127670288,0.034,0.882
2.361938120452881,0.035,0.881
2.3620036389770505,0.036,0.88
2.362062836212158,0.036,0.879
2.3622034165649413,0.036,0.878
2.3623525623931885,0.036,0.877
2.3624234113464357,0.037,0.876
2.3624579917907713,0.038,0.875
2.362673268096924,0.039,0.874
2.362731882659912,0.039,0.873
2.362815293273926,0.039,0.872
2.362949218322754,0.039,0.871
2.363177130905151,0.04,0.87
2.363203330871582,0.04,0.869
2.3633244703826906,0.04,0.868
2.3633806739196777,0.041,0.867
2.3638189962005614,0.042,0.866
2.3638612727508543,0.042,0.865
2.3638778001861573,0.043,0.864
2.363914976119995,0.044,0.863
2.363967874481201,0.045,0.862
2.3639881210632323,0.046,0.861
2.364121865600586,0.047,0.86
2.3642916052703855,0.048,0.859
2.364299832626343,0.049,0.858
2.364572479248047,0.049,0.857
2.3650187032012937,0.05,0.856
2.3651508635406495,0.051,0.855
2.365174609390259,0.051,0.854
2.365425895996094,0.051,0.853
2.365440541229248,0.051,0.852
2.3654464664154053,0.052,0.851
2.365533524505615,0.052,0.85
2.365801317489624,0.053,0.849
2.365856164855957,0.053,0.848
2.3659537991485595,0.053,0.847
2.3660063866119376,0.054,0.846
2.3661035472106935,0.055,0.845
2.3661163730010983,0.056,0.844
2.366381521911621,0.057,0.843
2.3665557042083742,0.058,0.842
2.3665770679168703,0.058,0.841
2.366743876434326,0.058,0.84
2.3669936621246337,0.058,0.839
2.3670283084716797,0.058,0.838
2.3670585804138184,0.058,0.837
2.367065773147583,0.059,0.836
2.3671247517242433,0.06,0.835
2.367947696685791,0.06,0.834
2.368045695007324,0.06,0.833
2.3681417724609375,0.06,0.832
2.3681636255340575,0.061,0.831
2.3681770234375,0.061,0.83
2.3682638409118653,0.062,0.829
2.368274576446533,0.063,0.828
2.368376380432129,0.064,0.827
2.3684200858917235,0.064,0.826
2.368843196380615,0.064,0.825
2.369012262664795,0.064,0.824
2.3692679014739992,0.064,0.823
2.3693466937713623,0.065,0.822
2.3693806720428467,0.066,0.821
2.369412499588013,0.066,0.82
2.3694911470794677,0.066,0.819
2.3697245045166015,0.067,0.818
2.3698495396270753,0.067,0.817
2.3699289218444823,0.068,0.816
2.3703015467376716,0.069,0.815
2.370378492767334,0.069,0.814
2.370418671081543,0.069,0.813
2.3704407940979,0.07,0.812
2.3704947035217283,0.07,0.811
2.3709597440948484,0.071,0.81
2.3709769757385253,0.072,0.809
2.371012033355713,0.073,0.808
2.371055658218384,0.074,0.807
2.3710906630859374,0.074,0.806
2.371418411102295,0.075,0.805
2.371447694503784,0.076,0.804
2.3716635838775635,0.076,0.803
2.3716744503631593,0.076,0.802
2.371682718582153,0.076,0.801
2.3720599666900637,0.077,0.8
2.372451464630127,0.077,0.799
2.3727523194885256,0.078,0.798
2.3728792814636233,0.078,0.797
2.3729251040039063,0.078,0.796
2.373353498855591,0.078,0.795
2.373555059188843,0.078,0.794
2.3735907308197017,0.079,0.793
2.3736130693511965,0.079,0.792
2.3737575416107175,0.079,0.791
2.3737975322265625,0.08,0.79
2.373817931854248,0.081,0.789
2.3738826009826663,0.082,0.788
2.373988136489868,0.083,0.787
2.3740737255859377,0.084,0.786
2.374239962585449,0.084,0.785
2.3742967609252927,0.084,0.784
2.3743703394165037,0.084,0.783
2.3744000930023192,0.085,0.782
2.3744136286468507,0.086,0.781
2.3745499900360105,0.086,0.78
2.374817637390137,0.086,0.779
2.3748586196899413,0.087,0.778
2.3749490231323245,0.087,0.777
2.3750108880462655,0.088,0.776
2.375056249633789,0.088,0.775
2.375094661422729,0.089,0.774
2.3751323133544924,0.089,0.773
2.3751920965423583,0.09,0.772
2.3755101506500242,0.09,0.771
2.375597037719727,0.091,0.77
2.3757620434417723,0.091,0.769
2.3758336113586425,0.092,0.768
2.3760317869262693,0.093,0.767
2.3761579572296156,0.094,0.766
2.376243231399536,0.094,0.765
2.3763706275177,0.095,0.764
2.376480416946411,0.095,0.763
2.3766450628204345,0.095,0.762
2.3768493544006346,0.095,0.761
2.3768512104339603,0.096,0.76
2.37712129876709,0.096,0.759
2.3774550038299562,0.097,0.758
2.377672290374756,0.098,0.757
2.37768926864624,0.098,0.756
2.377825426132202,0.099,0.755
2.3780084276733398,0.099,0.754
2.3782945974121095,0.099,0.753
2.378330646591186,0.1,0.752
2.378342360824585,0.101,0.751
2.3784842319488524,0.101,0.75
2.378633649353027,0.102,0.749
2.378777494430542,0.102,0.748
2.3788224642639157,0.102,0.747
2.378846359085083,0.103,0.746
2.3789349523925782,0.104,0.745
2.379389922393799,0.105,0.744
2.3794754821166992,0.105,0.743
2.379714791671754,0.106,0.742
2.3798630676879884,0.106,0.741
2.380007122817993,0.106,0.74
2.380406321899414,0.106,0.739
2.380705071746826,0.107,0.738
2.3807872489471436,0.107,0.737
2.3808889503326416,0.108,0.736
2.380950817062378,0.108,0.735
2.3809755129089356,0.108,0.734
2.3810856976013177,0.109,0.733
2.381203341491699,0.11,0.732
2.3814141148681642,0.111,0.731
2.381497029815674,0.111,0.73
2.381597272918702,0.112,0.729
2.381987855606079,0.112,0.729
2.3820338513946533,0.113,0.728
2.382075530288697,0.114,0.727
2.382117572784424,0.115,0.726
2.382180712661743,0.116,0.725
2.3824226399993904,0.117,0.724
2.382596846435547,0.117,0.723
2.382623793548584,0.117,0.722
2.3832092776641844,0.117,0.721
2.383301189147949,0.118,0.72
2.3836236782531737,0.119,0.719
2.3836770560913085,0.119,0.718
2.3838889104309082,0.119,0.717
2.3841562056427,0.12,0.716
2.3848730154571536,0.12,0.715
2.385113478820801,0.121,0.714
2.3851265823669436,0.121,0.713
2.3851311607666013,0.122,0.712
2.385301643005371,0.122,0.711
2.3853986187896727,0.122,0.71
2.3857198097229,0.123,0.709
2.3857313654174805,0.124,0.708
2.3862637963104247,0.124,0.707
2.386896804199219,0.124,0.706
2.387021161514282,0.125,0.705
2.3874089233551032,0.126,0.704
2.387475016036987,0.127,0.703
2.387819771621704,0.127,0.702
2.3878609229431156,0.128,0.701
2.3880025764160155,0.128,0.7
2.3880475249786377,0.128,0.699
2.388466987411499,0.128,0.698
2.3887426601715087,0.128,0.697
2.3888070118255618,0.128,0.696
2.3890165080718995,0.129,0.695
2.3891566020355226,0.13,0.694
2.389171716094971,0.131,0.693
2.3892303851013184,0.132,0.692
2.389387320358276,0.133,0.691
2.389451679916382,0.134,0.69
2.3896845621185303,0.135,0.689
2.3897028267211913,0.135,0.688
2.3898072807159423,0.136,0.687
2.389998130218506,0.136,0.686
2.390001157485962,0.137,0.685
2.390197486541748,0.138,0.684
2.3902158065490724,0.138,0.683
2.390487822937012,0.139,0.682
2.3914595742950437,0.14,0.681
2.39152845993042,0.14,0.68
2.391530255477905,0.141,0.679
2.39176020161438,0.142,0.678
2.3917801389007565,0.143,0.677
2.3918059918518066,0.143,0.676
2.3923749992218006,0.144,0.675
2.3923782948913574,0.145,0.674
2.393091226348877,0.146,0.673
2.393408765380859,0.147,0.672
2.3934155433959963,0.148,0.671
2.3934584245452877,0.148,0.67
2.393471514038086,0.149,0.669
2.3934945094604494,0.15,0.668
2.3940013427581786,0.151,0.667
2.3942157729644773,0.152,0.666
2.3946286554565432,0.153,0.665
2.3958352346954346,0.153,0.664
2.395883594146728,0.154,0.663
2.3959603385772708,0.155,0.662
2.396218946334839,0.156,0.661
2.396405283843994,0.157,0.66
2.3972000752868645,0.158,0.659
2.397713642471314,0.159,0.658
2.397716599121093,0.16,0.657
2.398067752136231,0.161,0.656
2.3986788655853264,0.162,0.655
2.398846447265626,0.163,0.654
2.3993482841644287,0.164,0.653
2.399381924407959,0.165,0.652
2.399744286102295,0.166,0.651
2.399920704025268,0.167,0.65
2.3999934982147213,0.168,0.649
2.4011375067291256,0.169,0.648
2.4022662797546386,0.168,0.648
2.4023376760253896,0.169,0.647
2.402962828125,0.17,0.646
2.4045064005126946,0.171,0.645
2.404969280090331,0.172,0.644
2.4052408144073496,0.173,0.643
2.4058787313079826,0.174,0.642
2.406462097625731,0.175,0.641
2.406951402023317,0.176,0.64
2.407018810317993,0.177,0.639
2.407244275390625,0.178,0.638
2.407434510421753,0.179,0.637
2.4090497389221195,0.18,0.636
2.4097179568481444,0.18,0.635
2.41006434085083,0.179,0.635
2.410697475112915,0.179,0.634
2.4107057622833246,0.18,0.633
2.410712991302489,0.181,0.632
2.410866322891236,0.182,0.631
2.4112682369384766,0.182,0.63
2.411466639709472,0.183,0.629
2.4127963177490237,0.184,0.628
2.4134721072692873,0.185,0.627
2.4156598005218513,0.186,0.626
2.4170798208465563,0.187,0.625
2.4179482928009026,0.188,0.624
2.418957266571045,0.189,0.623
2.423393816589357,0.19,0.622
2.424312555099487,0.191,0.621
2.424437968475342,0.192,0.62
2.426165833221436,0.193,0.619
2.426495893585205,0.193,0.618
2.4269545411834734,0.193,0.617
2.4287644115142832,0.194,0.616
2.428836099182128,0.195,0.615
2.4310218168945283,0.196,0.614
2.432682839416504,0.197,0.613
2.4337540223083494,0.198,0.612
2.4344890913085955,0.199,0.611
2.4351495099182134,0.2,0.61
2.4376030999298095,0.201,0.609
2.437896554458618,0.202,0.608
2.441902744186402,0.201,0.608
2.443318285232543,0.202,0.607
2.4438701886444107,0.203,0.606
2.445021016159057,0.204,0.605
2.4452832930145263,0.205,0.604
2.447442453720093,0.205,0.603
2.4497533268280023,0.206,0.602
2.450592521392821,0.207,0.601
2.4532735665130616,0.208,0.6
2.4581700286254886,0.209,0.599
2.458750881698606,0.21,0.598
2.4600539889221196,0.211,0.597
2.4605911316223157,0.212,0.596
2.462267644058226,0.213,0.595
2.46443832093811,0.214,0.594
2.4644570739898697,0.215,0.593
2.4653018423309305,0.216,0.592
2.469451748474121,0.217,0.591
2.4710750107116723,0.218,0.59
2.4713355998992923,0.218,0.59
2.4752581099243187,0.219,0.589
2.4772764857788085,0.219,0.588
2.4795519819030787,0.22,0.587
2.4805748448944085,0.22,0.587
2.481780582427973,0.221,0.586
2.4887548219757085,0.221,0.586
2.4900658095703108,0.222,0.585
2.491754643951417,0.223,0.584
2.5006498592376687,0.224,0.583
2.5046428282165527,0.224,0.582
2.5086159500427248,0.223,0.582
2.5116429565277087,0.224,0.581
2.5182616723327627,0.225,0.58
2.5200305832824705,0.224,0.58
2.5225295773620644,0.225,0.579
2.5268874917907738,0.226,0.578
2.526908197189331,0.225,0.578
2.530830406280515,0.226,0.577
2.53358655519104,0.225,0.577
2.535607204208374,0.224,0.577
2.5418513517303465,0.223,0.577
2.5419259138183605,0.224,0.576
2.544622648162842,0.223,0.576
2.5485853400878966,0.224,0.575
2.5507543329925535,0.224,0.575
2.561385255050652,0.225,0.574
2.563219013946533,0.224,0.574
2.566982370697019,0.225,0.573
2.576285057495117,0.224,0.573
2.581317940612793,0.224,0.573
2.58175874584961,0.223,0.573
2.583706184677124,0.223,0.573
2.5851495413818357,0.223,0.572
2.5869120211486774,0.224,0.571
2.592695643600464,0.224,0.57
2.595617493652341,0.225,0.569
2.595675213882444,0.226,0.568
2.596926388977053,0.227,0.567
2.598777194458009,0.228,0.566
2.6027599646606445,0.227,0.566
2.603253131286621,0.228,0.565
2.6238463886108434,0.229,0.564
2.6327244629363946,0.23,0.563
2.6634787233581534,0.231,0.562
2.66524284576416,0.231,0.562
2.6777964192657464,0.232,0.561
2.678556624389649,0.232,0.56
2.683024143310547,0.232,0.56
2.6844063171691914,0.233,0.559
2.6861376453094485,0.232,0.559
2.697235122726454,0.233,0.558
2.717207233169546,0.234,0.557
2.7183291902465823,0.233,0.557
2.723307680770874,0.232,0.557
2.7249294703369173,0.233,0.556
2.7260646909484763,0.234,0.555
2.7263308783721922,0.234,0.554
2.7363415205230694,0.235,0.553
2.75418703071594,0.236,0.552
2.757295771484375,0.236,0.551
2.759183543228147,0.237,0.55
2.78789197706604,0.236,0.55
2.78857088571167,0.236,0.549
2.795801685211182,0.235,0.549
2.8048248359527586,0.235,0.549
2.8061349641113282,0.234,0.549
2.8073489252471924,0.233,0.549
2.8109424862365726,0.233,0.549
2.8156399702606203,0.233,0.548
2.8158260291748043,0.232,0.548
2.82153978175354,0.232,0.547
2.8413183584442265,0.233,0.546
2.8426383562927247,0.233,0.546
2.849457943313599,0.232,0.546
2.8585513651123047,0.231,0.546
2.86037015133667,0.23,0.546
2.86415613558961,0.231,0.545
2.8811956763153077,0.231,0.545
2.8993265088043074,0.232,0.544
2.9060660760803216,0.233,0.543
2.920973670776367,0.233,0.542
2.9333148973693848,0.233,0.542
2.9496343188171465,0.234,0.541
2.954137457473755,0.234,0.541
2.9579423980255126,0.234,0.541
2.95974879977417,0.234,0.54
2.9627298065338135,0.234,0.539
2.972395384399414,0.233,0.539
2.9900980788879394,0.233,0.539
3.0120383369140624,0.233,0.538
3.0120988134155273,0.233,0.538
3.012728863250743,0.234,0.537
3.015389463333122,0.235,0.536
3.0192567555847165,0.235,0.535
3.0202352549438274,0.236,0.534
3.0242986806945797,0.236,0.533
3.0258957158050537,0.236,0.532
3.03614100059508,0.237,0.531
3.045083631286621,0.237,0.53
3.067790781860367,0.238,0.529
3.068653530822754,0.238,0.528
3.068989361694321,0.239,0.527
3.0701253266601563,0.238,0.527
3.0710684457550053,0.237,0.527
3.0750234631958007,0.238,0.526
3.077545295211792,0.238,0.526
3.0806858384704587,0.238,0.526
3.085867295211792,0.237,0.526
3.0902355513458133,0.238,0.525
3.091722669418335,0.238,0.525
3.1044131183624266,0.237,0.525
3.1106182179870605,0.236,0.525
3.1127007650299072,0.235,0.525
3.1367650647583005,0.235,0.524
3.1549578474884035,0.235,0.523
3.157317530975342,0.234,0.523
3.1680793481292726,0.233,0.523
3.172435048095703,0.233,0.522
3.178393955902095,0.234,0.521
3.1862580179443363,0.234,0.52
3.195097311843872,0.234,0.519
3.200197725036621,0.233,0.519
3.245634613830589,0.234,0.518
3.2618965656738284,0.234,0.518
3.2736379443511967,0.233,0.518
3.282172876296997,0.233,0.517
3.284793893356323,0.233,0.516
3.28544269770813,0.233,0.516
3.2937491283874514,0.233,0.516
3.295131429550171,0.232,0.516
3.3028142856903075,0.232,0.515
3.3037593980255124,0.232,0.514
3.308118812133789,0.232,0.513
3.3110935150299072,0.231,0.513
3.3145587437744144,0.231,0.513
3.3197579659118652,0.231,0.512
3.32324179234314,0.231,0.512
3.3249527089385986,0.231,0.511
3.332210627685547,0.232,0.51
3.3328270669097897,0.232,0.509
3.3351327641601642,0.233,0.508
3.341246089035034,0.232,0.508
3.351301250793457,0.232,0.508
3.3580694833831783,0.232,0.507
3.3661316667175294,0.231,0.507
3.3688291188354493,0.23,0.507
3.3731762855834964,0.23,0.507
3.378092950531006,0.23,0.506
3.4015824222564697,0.23,0.505
3.4228697748718258,0.23,0.504
3.4392977884826665,0.231,0.503
3.447542330657959,0.231,0.502
3.447784778686523,0.231,0.502
3.4486072286224365,0.231,0.501
3.4546209768066416,0.23,0.501
3.457249947418213,0.23,0.5
3.462409017120361,0.231,0.499
3.464504361312866,0.231,0.499
3.46593011869812,0.231,0.498
3.4701847923431397,0.231,0.497
3.4863127305755612,0.231,0.497
3.493854694503784,0.231,0.497
3.501481993774414,0.231,0.497
3.507022394195557,0.231,0.496
3.523487217727661,0.231,0.496
3.52409090083313,0.231,0.495
3.57293118157959,0.23,0.495
3.5796177364349364,0.23,0.494
3.6068527034301763,0.23,0.493
3.6113188928985593,0.23,0.492
3.615810157577471,0.231,0.491
3.6348114983062745,0.23,0.491
3.6497855163574218,0.23,0.49
3.6630629996490143,0.231,0.489
3.685507144790649,0.231,0.489
3.6921716945037844,0.231,0.489
3.6970144515533447,0.23,0.489
3.7117547606811523,0.229,0.489
3.7243068278656004,0.23,0.488
3.7325703390808105,0.229,0.488
3.7536389665832517,0.229,0.487
3.7611130788879397,0.229,0.487
3.765959477981567,0.228,0.487
3.7776958227844237,0.227,0.487
3.7914042764130045,0.228,0.486
3.8130390593414303,0.228,0.486
3.8221740593414304,0.227,0.486
3.8297696097106932,0.227,0.486
3.841800960845947,0.227,0.485
3.8520163390197752,0.226,0.485
3.853670120651245,0.226,0.484
3.8731644827422542,0.227,0.483
3.8978953817443847,0.226,0.483
3.9031952260894514,0.227,0.482
3.9074848186798095,0.227,0.481
3.927133415390017,0.228,0.48
3.9308099444884874,0.229,0.479
3.936761263336166,0.23,0.478
3.9378926166991732,0.231,0.477
3.939848629516632,0.232,0.476
3.941242769103951,0.233,0.475
3.949453742202758,0.234,0.474
3.949548883132934,0.235,0.473
3.9592134918060538,0.236,0.472
3.9606236845855847,0.237,0.471
3.9628153884429933,0.238,0.47
3.9652327437744144,0.238,0.47
3.971879017593383,0.237,0.47
3.974548580810506,0.238,0.469
3.975276518051148,0.239,0.468
3.9763184978789923,0.24,0.467
3.976800540802002,0.24,0.466
3.978218798446619,0.241,0.465
3.982775256958008,0.24,0.465
3.983451305603027,0.241,0.464
3.9855982516173754,0.242,0.463
3.99727569329832,0.243,0.462
4.000600694290142,0.244,0.461
4.007993568267822,0.243,0.461
4.011355418685913,0.243,0.461
4.014901978820831,0.244,0.46
4.015567702209523,0.245,0.459
4.016736616302492,0.244,0.459
4.017225958511353,0.244,0.459
4.020672041168213,0.244,0.458
4.020986357437134,0.244,0.457
4.0213883588867185,0.244,0.457
4.028221243820191,0.245,0.456
4.032385780822754,0.246,0.455
4.036472187057484,0.247,0.454
4.0475784275817865,0.246,0.454
4.049452982208251,0.245,0.454
4.06366005708313,0.245,0.454
4.065694579559363,0.246,0.453
4.070262326293945,0.246,0.452
4.0724070570831294,0.245,0.452
4.073717144790649,0.244,0.452
4.08109992855835,0.244,0.451
4.086862914749146,0.243,0.451
4.093522768295289,0.243,0.45
4.094430483276369,0.244,0.449
4.096425224472045,0.244,0.449
4.102211727615356,0.245,0.448
4.108485282485963,0.245,0.448
4.135999447784423,0.245,0.448
4.1440217447052,0.245,0.448
4.145341447784423,0.245,0.448
4.166430288009644,0.245,0.447
4.1715572068939215,0.245,0.447
4.177648825897217,0.244,0.447
4.187528149887084,0.244,0.446
4.201950703430176,0.244,0.446
4.204576876419067,0.245,0.445
4.217289543106079,0.245,0.445
4.224539390151977,0.245,0.444
4.229513125320435,0.246,0.443
4.229872067260742,0.246,0.442
4.231510079284667,0.245,0.442
4.237017751708985,0.244,0.442
4.240864677841186,0.245,0.441
4.274724000152588,0.245,0.44
4.282584774871826,0.245,0.44
4.285837834960938,0.246,0.439
4.2945004085083,0.246,0.439
4.2997079972076415,0.246,0.438
4.304022620040894,0.245,0.438
4.307592945999145,0.245,0.438
4.315456785095215,0.245,0.437
4.333000868392944,0.244,0.437
4.338938698730469,0.244,0.436
4.342808899139404,0.244,0.436
4.343409813903809,0.244,0.436
4.358614773468017,0.243,0.436
4.383404720001221,0.243,0.435
4.383554229156494,0.243,0.434
4.3841111398620605,0.243,0.434
4.384770050048829,0.242,0.434
4.395956199645997,0.241,0.434
4.3964182897033695,0.241,0.433
4.397956865509034,0.241,0.432
4.400039274749757,0.241,0.431
4.4014055016174325,0.241,0.43
4.408530590103149,0.241,0.43
4.412053029434205,0.242,0.429
4.417691960845947,0.242,0.429
4.431774505584716,0.243,0.428
4.439959859863282,0.243,0.429
4.45204038684082,0.243,0.428
4.453604703659058,0.243,0.428
4.461049665924072,0.243,0.428
4.487239279876709,0.244,0.427
4.493318635391235,0.244,0.427
4.494795976226806,0.244,0.427
4.508361829299926,0.244,0.426
4.516690256286621,0.243,0.427
4.544150946258545,0.243,0.427
4.5486556426849365,0.243,0.426
4.555887635162354,0.242,0.426
4.5582676757812495,0.241,0.426
4.562511152008057,0.241,0.426
4.5626014577331535,0.241,0.426
4.63540638998413,0.241,0.426
4.661695452407837,0.241,0.426
4.667506524536133,0.241,0.425
4.689037155838013,0.242,0.424
4.6943991900177,0.242,0.423
4.6952917712249755,0.243,0.422
4.695566508529663,0.242,0.422
4.7469079712066655,0.241,0.422
4.747456486831665,0.24,0.422
4.748536845764161,0.24,0.421
4.75525649911499,0.239,0.421
4.774663662200927,0.24,0.42
4.788777846511841,0.24,0.419
4.79445107421875,0.239,0.419
4.81476650428772,0.239,0.419
4.82938597706604,0.239,0.419
4.83277254032898,0.24,0.418
4.842661801910401,0.241,0.417
4.859876850051881,0.241,0.417
4.861501084915161,0.241,0.417
4.870062273330689,0.24,0.417
4.870291795928955,0.241,0.416
4.878930950729369,0.24,0.416
4.929395832931519,0.239,0.416
4.9302203505706785,0.24,0.415
4.94091381892395,0.239,0.415
4.967352132553101,0.24,0.414
4.975465750717163,0.24,0.413
4.984588998016358,0.24,0.412
4.99200812538147,0.239,0.412
5.015091590103149,0.238,0.412
5.0173000828552246,0.238,0.411
5.01978380305481,0.239,0.41
5.043687976226806,0.238,0.41
5.047435864807129,0.239,0.409
5.077745074539181,0.238,0.409
5.082666179962159,0.238,0.409
5.098339007431031,0.238,0.409
5.10588046762085,0.238,0.408
5.112544474075317,0.239,0.407
5.138618160797119,0.239,0.407
5.16441726538086,0.238,0.407
5.177256217727661,0.238,0.407
5.1860112177276605,0.237,0.407
5.186229290802002,0.237,0.407
5.2019129567108155,0.237,0.406
5.222658974746704,0.237,0.406
5.231449154876709,0.237,0.405
5.234218323120118,0.236,0.405
5.254261990936279,0.235,0.405
5.256162684631347,0.236,0.404
5.265670739944458,0.236,0.403
5.290274724456787,0.235,0.403
5.298475094818115,0.234,0.403
5.300463394195557,0.234,0.402
5.303963595352172,0.233,0.402
5.355366210159302,0.232,0.402
5.356946877319336,0.231,0.402
5.379426593902588,0.231,0.402
5.389833280654907,0.231,0.401
5.410393205184936,0.231,0.401
5.4160275812835685,0.231,0.4
5.446633243957519,0.231,0.399
5.454342282485962,0.23,0.399
5.463093751770019,0.23,0.399
5.468122784164429,0.229,0.399
5.472603843917847,0.23,0.398
5.510953485702515,0.23,0.398
5.511427038864134,0.229,0.398
5.515482857971191,0.229,0.398
5.51833655859375,0.229,0.398
5.525301683914184,0.228,0.398
5.528064505584716,0.228,0.397
5.541839193572997,0.228,0.397
5.54186378314209,0.228,0.397
5.547404487411499,0.227,0.397
5.550120949188233,0.227,0.396
5.551037992340088,0.226,0.396
5.5521177517700195,0.226,0.395
5.566870485702514,0.226,0.394
5.588954075942993,0.227,0.393
5.591234156158448,0.227,0.392
5.604350093566894,0.227,0.392
5.607349809356689,0.227,0.391
5.650594258163453,0.226,0.391
5.656326162124634,0.227,0.39
5.658279708023072,0.226,0.39
5.660551653808594,0.227,0.389
5.665014264556885,0.227,0.389
5.678508297058105,0.227,0.388
5.68504734236145,0.228,0.387
5.686478774169922,0.229,0.386
5.68793169996643,0.229,0.386
5.697255243957519,0.229,0.386
5.709109093566894,0.228,0.386
5.758692117477417,0.227,0.386
5.80837951309204,0.228,0.385
5.839173251937867,0.227,0.385
5.843512253067017,0.226,0.385
5.85493850177002,0.227,0.384
5.8661698959960935,0.226,0.384
5.872547684631348,0.226,0.384
5.8753106268157955,0.226,0.384
5.906717166168212,0.227,0.383
5.9371196421051025,0.226,0.383
5.948549798217774,0.226,0.383
5.991103894302369,0.226,0.383
5.996486401290893,0.225,0.383
6.041938352157593,0.224,0.383
6.0428893489532465,0.225,0.382
6.060695483169556,0.224,0.382
6.0764779562530515,0.223,0.382
6.094728812637331,0.223,0.382
6.102888704116823,0.223,0.382
6.110992367630003,0.223,0.382
6.12699356098938,0.223,0.382
6.154389766372681,0.222,0.382
6.1837059459991455,0.221,0.382
6.1882795685119625,0.22,0.382
6.230784813903808,0.219,0.382
6.2316365154571525,0.219,0.382
6.251376146728519,0.218,0.382
6.261078193572997,0.218,0.381
6.301731804672242,0.217,0.381
6.3328751253204345,0.218,0.381
6.342920395446778,0.217,0.381
6.365621420333862,0.217,0.381
6.367091726745605,0.217,0.381
6.39574979763794,0.217,0.381
6.4057625886077885,0.218,0.38
6.422294641540527,0.218,0.379
6.438098592239379,0.218,0.378
6.44723220803833,0.219,0.377
6.449235524002075,0.218,0.377
6.494178270553588,0.217,0.378
6.499261134490967,0.216,0.378
6.531634699966431,0.216,0.377
6.580914011795043,0.215,0.377
6.596325768936157,0.216,0.376
6.601932987564087,0.216,0.375
6.612468312423706,0.216,0.374
6.635476168746948,0.216,0.374
6.648327826934815,0.215,0.374
6.674054808517456,0.214,0.374
6.696293416656495,0.214,0.374
6.721713540756225,0.213,0.374
6.761343811019898,0.212,0.374
6.770830803054809,0.212,0.373
6.792328105102539,0.211,0.373
6.802799165985106,0.212,0.372
6.806999154296875,0.211,0.372
6.811399117584228,0.211,0.371
6.814301822784424,0.211,0.371
6.8247359762115485,0.211,0.371
6.824761151123048,0.211,0.371
6.832407151123047,0.211,0.37
6.8352636499633785,0.211,0.369
6.847413649536133,0.211,0.368
6.893147561828614,0.21,0.368
6.9150660675811775,0.21,0.368
6.917853628845215,0.21,0.368
6.941478792022705,0.21,0.367
6.960401592941283,0.211,0.366
6.967032525482175,0.212,0.365
6.97509993333435,0.213,0.364
6.990895937271119,0.212,0.364
7.033968703659057,0.211,0.364
7.037112470092773,0.211,0.364
7.039197539276123,0.21,0.364
7.081115930999756,0.21,0.363
7.109540688766479,0.209,0.363
7.133338314254761,0.209,0.362
7.146828224716187,0.208,0.362
7.148766854415894,0.209,0.361
7.170733635391236,0.209,0.361
7.183505845901489,0.209,0.36
7.205246947998047,0.209,0.359
7.218410410278309,0.208,0.359
7.22488455859375,0.207,0.359
7.2737490611267095,0.206,0.359
7.274954683914184,0.205,0.359
7.286932860031127,0.204,0.359
7.296643884292602,0.204,0.358
7.343896237609864,0.203,0.358
7.355430843566895,0.202,0.358
7.375435260620117,0.201,0.358
7.404010472045899,0.202,0.357
7.41059053302002,0.202,0.357
7.41936053302002,0.202,0.356
7.422488211868284,0.201,0.356
7.560188890533448,0.202,0.355
7.581738753433228,0.202,0.355
7.586798890533448,0.202,0.355
7.611018927932739,0.201,0.355
7.646627916839599,0.202,0.354
7.680045543533326,0.201,0.354
7.682058287857056,0.202,0.353
7.700059457733153,0.201,0.353
7.739506521331787,0.201,0.352
7.7721067084808375,0.201,0.352
7.778266648239136,0.2,0.352
7.787284759658814,0.201,0.351
7.801236542800904,0.201,0.35
7.812947494995118,0.202,0.349
7.865059395126343,0.203,0.348
7.87069091027832,0.202,0.348
7.8882784584655745,0.203,0.347
7.891938546585082,0.203,0.347
7.931688637451171,0.204,0.346
7.937533386688234,0.204,0.346
8.034246550323486,0.204,0.346
8.050587454086305,0.204,0.345
8.060107269210816,0.204,0.344
8.0603625597229,0.204,0.343
8.083918714279175,0.205,0.342
8.131710217269896,0.205,0.342
8.150992048034668,0.205,0.342
8.17360617451477,0.205,0.341
8.192358227798461,0.204,0.341
8.201413458175658,0.204,0.341
8.21383549398804,0.203,0.341
8.244058116531372,0.203,0.341
8.247310095153809,0.204,0.34
8.263740775299071,0.203,0.34
8.304696594985963,0.204,0.339
8.330766215774537,0.203,0.339
8.339319786163326,0.203,0.339
8.345378593902588,0.202,0.339
8.346717915954589,0.202,0.338
8.359527598495482,0.202,0.337
8.381797922454833,0.203,0.336
8.446782029434203,0.203,0.336
8.460247862976074,0.202,0.336
8.463799367752074,0.203,0.335
8.473006724899292,0.203,0.335
8.49647497253418,0.202,0.335
8.537387618927003,0.201,0.335
8.54221395475769,0.201,0.335
8.581206073532105,0.2,0.335
8.607371500335692,0.2,0.335
8.62990958833313,0.199,0.335
8.73445391429138,0.198,0.335
8.73484556932068,0.198,0.334
8.760829978378293,0.198,0.333
8.772338050048829,0.198,0.333
8.791605131896974,0.197,0.334
8.79303895475769,0.197,0.333
8.799878012756349,0.197,0.333
8.801084199645997,0.197,0.333
8.846383352523805,0.196,0.333
8.854744956253052,0.196,0.333
8.859825948699951,0.196,0.333
8.866761633331299,0.196,0.333
8.887626113616943,0.196,0.333
8.944673852127075,0.196,0.332
8.963667724899292,0.195,0.332
8.989199972351074,0.194,0.332
9.081414357131958,0.194,0.332
9.126061655136109,0.193,0.332
9.131403906784056,0.194,0.331
9.176678374649049,0.195,0.33
9.229799784194945,0.196,0.329
9.23578214602661,0.196,0.329
9.248257191101073,0.197,0.328
9.272204431320192,0.197,0.328
9.276813009231567,0.196,0.328
9.282915362472533,0.195,0.328
9.309034160568238,0.196,0.327
9.329994179962158,0.196,0.327
9.416821626815796,0.196,0.327
9.422557832656864,0.197,0.326
9.450366499053954,0.198,0.325
9.481782179962158,0.197,0.325
9.495063366760252,0.198,0.324
9.547213341827392,0.197,0.324
9.60032185005188,0.196,0.324
9.632420734954836,0.195,0.324
9.670770149734498,0.195,0.323
9.673526934295655,0.196,0.322
9.725861450042729,0.197,0.321
9.743470619873047,0.198,0.32
9.747643088882446,0.197,0.32
9.778079825927733,0.197,0.32
9.794363912277221,0.196,0.32
9.799235165985106,0.196,0.32
9.81045464906311,0.196,0.32
9.821513283843993,0.195,0.32
9.829047763549804,0.196,0.319
9.848670367752074,0.196,0.319
9.85587618624878,0.195,0.319
9.859059649902337,0.195,0.319
9.869773932388306,0.196,0.318
9.911509712554933,0.196,0.318
9.94508029432678,0.195,0.318
9.975781148727416,0.196,0.317
10.006851034835815,0.195,0.317
10.052990136550903,0.195,0.316
10.05771249949646,0.194,0.316
10.100541862380982,0.195,0.315
10.107859782241817,0.195,0.315
10.256435478271484,0.194,0.315
10.256701443099974,0.195,0.314
10.29900218901062,0.194,0.314
10.313616902770999,0.195,0.313
10.335381471328734,0.194,0.313
10.347686331924438,0.194,0.312
10.381300071121215,0.193,0.312
10.453081958786012,0.194,0.311
10.466542204132079,0.193,0.311
10.496759744003295,0.192,0.311
10.577219237609864,0.192,0.311
10.709900974060059,0.191,0.311
10.737189577423097,0.191,0.311
10.810980443099975,0.191,0.311
10.819882443099974,0.191,0.311
10.824756248062133,0.192,0.31
10.82525369442749,0.192,0.31
10.836195993515014,0.193,0.309
10.838030753433229,0.193,0.309
10.843528231445312,0.193,0.309
10.853272027572633,0.194,0.308
10.920539839935302,0.193,0.308
10.92676712019348,0.193,0.308
10.931365357131957,0.193,0.307
10.968538222854614,0.193,0.307
10.977861105499269,0.192,0.307
10.981565953826903,0.191,0.308
11.00182894869995,0.19,0.308
11.009560966583253,0.19,0.308
11.021668116531371,0.189,0.308
11.039493453842162,0.19,0.307
11.068870804336548,0.191,0.306
11.110853328231812,0.19,0.306
11.132568194274903,0.19,0.306
11.152974736480713,0.191,0.305
11.2413428535614,0.19,0.305
11.2946866640625,0.19,0.305
11.309289942169183,0.191,0.304
11.312198654800413,0.19,0.304
11.313892855178832,0.189,0.304
11.319669844894408,0.188,0.304
11.36258260517883,0.189,0.303
11.373020205184936,0.189,0.303
11.436983832321166,0.19,0.302
11.466478974227902,0.191,0.301
11.473136218505859,0.19,0.301
11.485399229797364,0.19,0.3
11.564916719085693,0.191,0.299
11.622382723785401,0.192,0.298
11.687498467178344,0.193,0.297
11.712167436462403,0.193,0.297
11.750320959594728,0.193,0.296
11.77082713406372,0.192,0.296
11.779935113616943,0.191,0.296
11.783170159301756,0.191,0.296
11.856050231445312,0.19,0.297
11.866791389984131,0.19,0.297
11.8717298961792,0.191,0.296
11.873919832504273,0.192,0.295
11.94913733932495,0.192,0.295
11.956533881500244,0.191,0.295
11.97979763745117,0.191,0.294
12.006223798217773,0.191,0.293
12.031688936614989,0.191,0.292
12.036167275512696,0.191,0.292
12.05296830290222,0.19,0.292
12.101509764633178,0.189,0.292
12.107824540023804,0.189,0.292
12.121663136962892,0.189,0.292
12.1504388961792,0.189,0.292
12.155952918334961,0.188,0.292
12.190596645858765,0.189,0.291
12.211613636596677,0.19,0.29
12.232743685714723,0.191,0.289
12.267546577423097,0.19,0.289
12.269250491027833,0.19,0.289
12.286724107391358,0.189,0.289
12.383766952636718,0.189,0.289
12.387295729080202,0.189,0.289
12.394906515457153,0.188,0.289
12.447468647903442,0.189,0.288
12.456540500335693,0.189,0.287
12.470242884872436,0.188,0.287
12.613095162261962,0.187,0.287
12.654397697662354,0.187,0.287
12.686364371932978,0.188,0.286
12.759408892700195,0.187,0.286
12.813829522979738,0.187,0.286
12.833898703475953,0.186,0.286
12.862426953231811,0.187,0.285
12.934884675735475,0.186,0.285
12.952066649902337,0.185,0.285
12.968659784118652,0.185,0.284
12.978737806686402,0.185,0.283
12.983666154983517,0.185,0.282
12.986832804977416,0.185,0.282
12.988352840530395,0.186,0.281
13.006308303085328,0.186,0.28
13.013843872711183,0.186,0.28
13.078089478271485,0.186,0.28
13.176513932373048,0.186,0.28
13.22252617854309,0.187,0.279
13.250884380508422,0.187,0.279
13.273861276809692,0.186,0.279
13.28835505102539,0.185,0.279
13.305216250579834,0.185,0.279
13.372485603179932,0.184,0.279
13.388376675552369,0.184,0.278
13.409282469558716,0.184,0.277
13.45246679763794,0.183,0.277
13.497822194274903,0.182,0.277
13.502663224029542,0.183,0.276
13.552669795761108,0.182,0.276
13.556881408859251,0.181,0.276
13.63949738998413,0.18,0.276
13.648851128311156,0.179,0.276
13.732374331573485,0.178,0.276
13.794338645675658,0.178,0.276
13.835981026763916,0.178,0.275
13.861616752624512,0.179,0.274
13.92165530317688,0.179,0.274
13.921670886032105,0.178,0.274
13.926732250579834,0.177,0.274
13.941856829589844,0.176,0.274
13.943171443084715,0.176,0.274
13.996423766952516,0.175,0.274
14.056437427993774,0.174,0.274
14.072468652877808,0.175,0.273
14.098946442520141,0.175,0.272
14.227312737121585,0.175,0.272
14.231294086257936,0.176,0.271
14.260504897399903,0.177,0.27
14.306187442123413,0.176,0.27
14.326745697662354,0.177,0.269
14.33332346195984,0.177,0.268
14.397242272994996,0.176,0.268
14.398287458175659,0.175,0.268
14.401677996795653,0.174,0.268
14.423587361373903,0.174,0.267
14.737366308670044,0.173,0.267
14.746627308670044,0.173,0.267
14.7806995206604,0.173,0.266
14.797185644119262,0.173,0.265
14.852122778381352,0.173,0.265
14.85241730317688,0.173,0.265
14.85823766783142,0.173,0.265
14.86747066783142,0.172,0.265
14.887590819915768,0.173,0.264
14.946630647979736,0.174,0.263
14.979183319961544,0.175,0.262
15.005598082839969,0.175,0.262
15.04354683895874,0.176,0.261
15.096135007308959,0.176,0.26
15.154886534057617,0.175,0.26
15.170065641342163,0.174,0.26
15.220801035537718,0.173,0.26
15.283626554840088,0.172,0.26
15.30995378463745,0.173,0.259
15.313817191101073,0.173,0.258
15.544242418563837,0.173,0.258
15.547438569488527,0.174,0.257
15.582257794448854,0.174,0.256
15.671592012756348,0.174,0.255
15.703008981430054,0.174,0.255
15.711805619873045,0.174,0.255
15.772682581420899,0.175,0.254
15.810215656234742,0.176,0.253
15.848832813415523,0.176,0.253
15.888265628845215,0.175,0.253
15.921813086257936,0.175,0.253
15.96266644252014,0.175,0.253
15.967500023635864,0.176,0.252
16.016685606704712,0.177,0.251
16.091432175018312,0.177,0.25
16.138297872711185,0.176,0.25
16.159832407669068,0.175,0.25
16.165822327133178,0.176,0.249
16.26546147984314,0.177,0.248
16.271295142807006,0.176,0.248
16.276841596893313,0.177,0.247
16.311655342361448,0.177,0.246
16.328625806686404,0.177,0.246
16.36785579673767,0.177,0.245
16.39150712913513,0.176,0.245
16.415755357177737,0.177,0.244
16.580858408508302,0.176,0.244
16.67974840927124,0.177,0.243
16.685128382766727,0.178,0.242
16.73165904803467,0.178,0.242
16.736870455383304,0.178,0.242
16.828321738220215,0.177,0.242
16.948262190078736,0.178,0.241
16.988449183059693,0.178,0.24
17.07502819906616,0.178,0.24
17.1311584229126,0.179,0.239
17.155979101165773,0.178,0.239
17.165600633331298,0.177,0.239
17.192713698349003,0.177,0.238
17.227483565048217,0.177,0.238
17.25015186758423,0.177,0.238
17.273505200531005,0.177,0.238
17.36457844329834,0.177,0.238
17.472753477371214,0.177,0.237
17.494157915130614,0.177,0.237
17.538996431320193,0.176,0.237
17.568567904739375,0.177,0.236
17.578054896682737,0.176,0.236
17.59814728915405,0.175,0.236
17.6016218870697,0.174,0.236
17.60448117501831,0.174,0.236
17.664648159301755,0.173,0.236
17.697623694427488,0.172,0.236
17.72851551712036,0.171,0.236
17.794084155639645,0.171,0.236
17.825148834075925,0.17,0.236
17.931467821334838,0.17,0.236
18.093191136962893,0.17,0.236
18.218946650970462,0.169,0.236
18.222993425476073,0.17,0.235
18.278146447784422,0.17,0.235
18.396554494537355,0.17,0.235
18.426953854629517,0.169,0.235
18.441368747543336,0.17,0.234
18.472952299194336,0.17,0.234
18.490600746551515,0.169,0.234
18.602005490341185,0.168,0.234
18.64429902635193,0.168,0.233
18.863822367630004,0.167,0.233
18.89823898338318,0.167,0.232
18.969485970443728,0.167,0.232
18.99243878463745,0.167,0.232
19.00682842448425,0.167,0.231
19.014984309463497,0.167,0.231
19.039217770767213,0.166,0.231
19.044476579971313,0.167,0.23
19.084751077789306,0.166,0.23
19.133049737121585,0.166,0.23
19.211077731781007,0.167,0.229
19.244003804428097,0.167,0.229
19.37513268359375,0.167,0.229
19.386650641632077,0.166,0.229
19.419478870056153,0.166,0.228
19.472554627334596,0.167,0.227
19.497580010162352,0.168,0.226
19.500217433395385,0.168,0.226
19.51830410948181,0.168,0.226
19.68981512814331,0.169,0.225
19.70068403013611,0.168,0.225
19.73130393624878,0.169,0.224
19.77246736331177,0.169,0.223
19.81345644329834,0.168,0.223
19.849662200531007,0.167,0.223
19.868633656707765,0.166,0.223
19.88905807133484,0.165,0.223
19.91938725184632,0.165,0.223
20.090336282897947,0.164,0.223
20.10219051884461,0.164,0.222
20.168893540023802,0.163,0.222
20.313162379867567,0.164,0.221
20.327632290054307,0.165,0.22
20.363128628112793,0.166,0.219
20.423728831237796,0.166,0.218
20.448912471405027,0.165,0.219
20.5615944172821,0.165,0.219
20.762759096313477,0.164,0.219
20.846786573654175,0.164,0.218
21.045088248062132,0.164,0.218
21.04816010116577,0.164,0.219
21.067410079956048,0.163,0.219
21.108955342330933,0.163,0.218
21.15405756884766,0.163,0.217
21.176299109390254,0.163,0.217
21.194905422912598,0.163,0.217
21.19633864906311,0.163,0.217
21.400025198852543,0.164,0.216
21.41995168359375,0.164,0.215
21.42976861358643,0.163,0.215
21.439052337585455,0.164,0.214
21.49573434254455,0.164,0.214
21.497839640655517,0.165,0.213
21.519706893936156,0.166,0.212
21.617822915130613,0.165,0.212
21.638735299194337,0.164,0.212
21.71455096177674,0.163,0.213
21.77107795692444,0.163,0.212
21.79718061827088,0.163,0.212
21.9878959495697,0.162,0.212
22.028986761642454,0.163,0.211
22.151101244750976,0.163,0.211
22.160210632125857,0.162,0.211
22.188852806030273,0.161,0.211
22.192072891036986,0.161,0.21
22.422795331588745,0.162,0.209
22.438251544891358,0.161,0.209
22.654050190078735,0.162,0.209
22.65754752230835,0.162,0.208
22.70891867474365,0.163,0.207
22.73159987739563,0.163,0.207
22.734059438446046,0.163,0.207
22.786789069808957,0.164,0.206
22.796477761642453,0.164,0.206
22.877866368270872,0.165,0.205
22.90109597229004,0.164,0.205
22.954818804428097,0.164,0.204
23.022960557052613,0.163,0.204
23.037086773590087,0.164,0.203
23.071546546585083,0.163,0.203
23.096751517120364,0.163,0.203
23.09982403565979,0.163,0.202
23.10803233808899,0.163,0.202
23.111089209838863,0.162,0.202
23.12180760545349,0.163,0.201
23.186809859283446,0.163,0.201
23.200795244995117,0.163,0.201
23.207027417343138,0.164,0.2
23.20736083250427,0.165,0.2
23.275409542633053,0.166,0.199
23.304412583251953,0.165,0.199
23.343318593276976,0.164,0.199
23.36201564883423,0.163,0.199
23.39564489347839,0.162,0.199
23.467631063369755,0.162,0.199
23.552145221038817,0.161,0.199
23.66460940766907,0.161,0.199
23.677287830810545,0.162,0.198
23.6999428230896,0.161,0.198
23.734134458465576,0.161,0.197
23.82376865563965,0.16,0.197
23.86226993170166,0.16,0.197
23.93182901211548,0.159,0.197
23.939607657241822,0.159,0.197
23.982406623092654,0.158,0.197
24.01057082060241,0.159,0.196
24.014505497161867,0.159,0.196
24.18669483029175,0.16,0.195
24.3317973613739,0.16,0.195
24.371513703811644,0.159,0.195
24.410877844619748,0.16,0.194
24.55151478822327,0.161,0.193
24.62229762794495,0.161,0.193
24.626636626953125,0.161,0.193
24.649974443084716,0.16,0.193
24.722536552856447,0.16,0.193
24.737586088470454,0.159,0.193
24.74266383029175,0.159,0.193
24.777285870742798,0.158,0.193
24.793531759475705,0.157,0.193
24.81047198312378,0.157,0.193
24.81906054890442,0.157,0.193
24.842511687606812,0.157,0.193
24.88910401538086,0.157,0.193
24.90719752636719,0.157,0.193
24.916273634552002,0.156,0.193
24.958949832733154,0.155,0.193
24.98944937339783,0.155,0.193
25.023324496917716,0.156,0.192
25.09264904142761,0.157,0.191
25.11283024499512,0.156,0.191
25.140391082656862,0.155,0.191
25.20479898312378,0.155,0.19
25.295623133743288,0.154,0.191
25.432194568847656,0.154,0.191
25.54292906980896,0.154,0.191
25.561946059387207,0.154,0.191
25.567025005874605,0.155,0.19
25.5993930804596,0.155,0.19
25.67847838290405,0.154,0.19
25.824662940216065,0.153,0.19
25.835039355758653,0.153,0.19
25.85010384712219,0.154,0.189
25.878859214736938,0.154,0.189
26.022494120193482,0.153,0.189
26.229089812744146,0.154,0.188
26.232541421463015,0.153,0.188
26.250717087066647,0.153,0.187
26.5488909921875,0.152,0.187
26.607525685714723,0.152,0.187
26.61896822956848,0.151,0.187
26.6948264172821,0.15,0.187
26.757173516113284,0.15,0.186
26.876684573669433,0.151,0.185
26.920292282897947,0.15,0.185
26.944372568481445,0.151,0.184
26.960691139892575,0.151,0.184
27.076950844665532,0.152,0.183
27.100200501586915,0.151,0.183
27.12090436331177,0.151,0.183
27.16691491864014,0.152,0.182
27.273170273345947,0.153,0.181
27.735819241836545,0.154,0.18
27.796274205108638,0.153,0.18
27.827588562561036,0.152,0.18
27.882091894775392,0.153,0.179
27.946195627334596,0.153,0.178
27.976365244750976,0.153,0.177
28.051198172317505,0.154,0.176
28.176011324234008,0.154,0.176
28.261643791046144,0.153,0.176
28.448602774780277,0.153,0.176
28.487576882278443,0.153,0.176
28.65479205834961,0.152,0.176
28.70738837193298,0.152,0.175
28.7800059742279,0.152,0.175
28.81893292463684,0.152,0.175
28.972443546173093,0.151,0.175
29.128472832321165,0.151,0.174
29.23053749102783,0.151,0.174
29.342837483566328,0.152,0.173
29.385472837020874,0.151,0.173
29.4427024387207,0.152,0.172
29.473743963806154,0.152,0.171
29.938211587249757,0.151,0.171
29.979620841720582,0.152,0.17
29.995702945327757,0.151,0.17
30.07126949102783,0.15,0.17
30.135182214736936,0.149,0.17
30.1677625597229,0.15,0.169
30.291157882278444,0.149,0.169
30.390518626953124,0.148,0.169
30.40418461448669,0.149,0.168
30.52869160440063,0.148,0.168
30.535872410949708,0.147,0.168
30.547876552856447,0.146,0.168
30.592644710418703,0.145,0.168
30.791169432800288,0.145,0.168
31.04432888616943,0.145,0.168
31.04473203103638,0.144,0.168
31.171960161209103,0.145,0.167
31.217764373397827,0.144,0.167
31.299543012786867,0.143,0.167
31.480682369949342,0.142,0.167
31.505615505615236,0.143,0.166
31.531950577789303,0.143,0.165
31.685794424957276,0.142,0.165
31.83504377055359,0.141,0.165
31.84556261776733,0.14,0.165
31.96235560882568,0.141,0.164
32.12945471424866,0.14,0.164
32.36635272660828,0.139,0.164
32.416978123733514,0.139,0.163
32.49787487252807,0.14,0.162
32.609763944061285,0.141,0.161
32.707638524841315,0.142,0.16
32.75488493850708,0.141,0.16
32.82301120428467,0.142,0.159
32.828171715194706,0.142,0.159
33.148314477874756,0.141,0.159
33.245892272338864,0.141,0.158
33.24711508740235,0.142,0.157
33.26911310549927,0.142,0.157
33.30480117176819,0.143,0.156
33.35744078616332,0.142,0.156
33.524589813461304,0.142,0.156
33.53650875146485,0.141,0.156
33.56135756748962,0.14,0.156
33.58475434254455,0.14,0.156
33.77396663752747,0.14,0.156
33.926211484527585,0.14,0.155
33.96772788616943,0.14,0.155
34.08053579833984,0.139,0.155
34.10815087164306,0.139,0.154
34.128775921630854,0.138,0.154
34.298494844619746,0.138,0.154
34.39629393237305,0.137,0.154
34.51763031175231,0.138,0.153
34.63444352636719,0.137,0.153
34.6901759234314,0.137,0.153
34.81152013951111,0.138,0.152
34.85145427934265,0.139,0.151
34.87909063594055,0.139,0.151
34.961956904739374,0.139,0.151
35.209771323394776,0.139,0.15
35.53599001538086,0.138,0.15
35.620162779403685,0.138,0.15
35.812809390274055,0.137,0.15
35.822631639343264,0.137,0.15
36.10306970381165,0.137,0.15
36.19298970567322,0.138,0.149
36.30377077249146,0.138,0.149
36.3935730206604,0.139,0.148
36.40256816461181,0.139,0.147
36.402945020660404,0.139,0.147
36.494315383361815,0.138,0.147
36.69358832493591,0.138,0.147
36.72132365127563,0.137,0.147
36.81834863594055,0.136,0.147
36.8195867480774,0.135,0.147
36.847281063369756,0.134,0.147
37.045210898391716,0.134,0.147
37.189072429641726,0.134,0.147
37.23789329882812,0.134,0.147
37.2516709103241,0.135,0.146
37.29991299577332,0.136,0.145
37.443243257232666,0.135,0.145
37.44419575186157,0.135,0.145
37.46218175186157,0.134,0.145
37.47230998143005,0.134,0.145
37.59123388237,0.135,0.144
37.81433642436218,0.136,0.143
37.831530263565064,0.136,0.143
38.111448997207646,0.136,0.142
38.21061132826233,0.136,0.141
38.36444991493225,0.136,0.141
38.40465888616943,0.136,0.14
38.46087657934571,0.136,0.14
38.466674968658445,0.136,0.14
38.55503467449952,0.136,0.14
38.65022261634827,0.137,0.139
38.704333530136104,0.138,0.138
38.80164723477174,0.138,0.138
38.940124094650265,0.138,0.138
39.00968587854005,0.137,0.139
39.030662869018556,0.138,0.138
39.039981869018554,0.138,0.138
39.10998531581116,0.137,0.138
39.17011083399963,0.137,0.138
39.27476696803282,0.136,0.138
39.43026859413147,0.135,0.138
39.501387580078124,0.135,0.138
39.62422824768066,0.134,0.138
39.890095613586425,0.133,0.138
39.97398032493591,0.133,0.138
40.21304225288391,0.133,0.137
40.42862240109253,0.133,0.137
40.47841085090637,0.133,0.137
40.706198753540036,0.134,0.136
40.70795548239135,0.134,0.136
40.747275637527466,0.134,0.136
40.83403298936462,0.134,0.135
40.98340563752747,0.133,0.135
40.992460673751836,0.134,0.134
40.99477174528501,0.135,0.133
41.179329923431396,0.135,0.132
41.238259567459096,0.136,0.131
41.272874355987554,0.137,0.13
41.382227991607664,0.136,0.13
41.48964444326783,0.135,0.13
41.58975208706665,0.135,0.13
41.758010719161994,0.134,0.13
41.835232188964845,0.133,0.13
41.853436957702634,0.133,0.129
41.91002556507873,0.132,0.129
41.93361362794495,0.132,0.129
41.97735356060791,0.131,0.129
42.41207965411377,0.132,0.128
42.677303028884886,0.132,0.127
42.793178436462405,0.131,0.127
42.88072368205261,0.132,0.126
42.89269461921692,0.132,0.125
42.90490306468201,0.132,0.125
42.91747078901672,0.131,0.125
43.56972926969909,0.13,0.125
43.7667502791748,0.129,0.125
44.00808150041199,0.13,0.124
44.10883575497437,0.131,0.123
44.21884470494079,0.13,0.123
44.32877653381348,0.13,0.122
44.43625098220825,0.13,0.122
44.816983197799686,0.13,0.122
44.82592834181214,0.13,0.122
44.83954406632996,0.13,0.122
45.27680603408814,0.13,0.122
45.28555750561523,0.13,0.122
45.329001575164796,0.129,0.122
45.36483294927978,0.129,0.121
45.42285408460999,0.128,0.121
45.56020577249146,0.127,0.121
45.600495650573734,0.126,0.121
45.717247251052854,0.127,0.12
45.89038524183655,0.127,0.12
45.92409734318542,0.127,0.12
46.09887158364868,0.127,0.119
46.14645199862671,0.127,0.119
46.379642094650265,0.126,0.119
46.7447471794281,0.125,0.12
46.932986803802486,0.125,0.119
46.98127499862671,0.125,0.118
47.023365200347904,0.125,0.118
47.03024814172363,0.124,0.118
47.19184005102539,0.124,0.118
47.299788434539806,0.125,0.117
47.475863159622186,0.124,0.117
47.51053791493225,0.124,0.117
47.728323942687986,0.124,0.117
47.75841200396729,0.123,0.117
47.76660094268799,0.122,0.117
47.771289974670424,0.121,0.117
47.78152449453736,0.121,0.116
47.923600902771,0.121,0.116
48.468348830307,0.12,0.116
48.76783843388367,0.12,0.116
48.77052284912109,0.121,0.115
48.941738059387205,0.12,0.115
49.00178539671326,0.119,0.115
49.15678883549499,0.119,0.115
49.16357519779969,0.118,0.115
49.26890865127564,0.118,0.115
49.288816299072266,0.118,0.115
49.51215380380249,0.119,0.115
49.595765639923094,0.12,0.114
49.6350102003479,0.12,0.114
49.78857754441834,0.121,0.113
50.0777147351532,0.12,0.113
50.151339651733394,0.119,0.113
50.18004029907226,0.119,0.112
50.39434187939454,0.119,0.112
50.40662806571961,0.12,0.111
50.8499165597229,0.12,0.111
50.88426445741271,0.12,0.111
50.88779753450013,0.12,0.11
51.069037432800286,0.12,0.109
51.514243793457034,0.12,0.109
51.74188605136108,0.121,0.108
51.91402877301026,0.121,0.108
51.98772071446227,0.12,0.109
51.98889626335144,0.121,0.108
52.499784794418346,0.121,0.108
52.55815340875244,0.121,0.108
52.76140179345703,0.12,0.108
52.97477370959472,0.121,0.107
53.07413648034669,0.121,0.107
53.13505897044373,0.121,0.107
53.20735137791442,0.121,0.107
53.33441542527772,0.121,0.107
53.522960627868656,0.12,0.107
53.79379075444025,0.12,0.107
53.98282524798584,0.119,0.107
54.203676939208975,0.12,0.106
54.92740051948547,0.12,0.106
55.224279562271114,0.121,0.105
55.22967542391967,0.12,0.105
55.24473152285766,0.12,0.105
55.52092564686585,0.12,0.104
55.705206898391715,0.119,0.104
55.8063527338562,0.119,0.104
56.02980097483825,0.119,0.104
56.047776308090214,0.118,0.104
56.462112120361326,0.118,0.103
56.57180647979737,0.117,0.103
56.80171230482484,0.116,0.103
56.84793148660279,0.116,0.103
57.03421487939454,0.116,0.102
57.18954478224182,0.116,0.102
57.33646478973389,0.116,0.101
57.634563817794806,0.115,0.101
57.77636870867921,0.115,0.101
58.42624303408814,0.114,0.101
58.56794493235778,0.113,0.101
58.803649584671014,0.113,0.1
59.064863810485846,0.114,0.099
59.81799110301208,0.114,0.099
60.074228896896365,0.115,0.098
60.243212052398675,0.116,0.097
60.28735384133911,0.116,0.097
60.77959039064026,0.115,0.097
60.8850686907959,0.116,0.096
61.03660796478272,0.116,0.096
61.06923506425476,0.116,0.096
61.32684772184754,0.116,0.096
61.55316213951111,0.116,0.095
61.66721940875244,0.115,0.095
62.121615027145374,0.114,0.095
62.502172334381115,0.113,0.095
62.6232680771637,0.112,0.095
62.87454612338256,0.112,0.095
63.04871659143066,0.111,0.095
63.142671480346685,0.111,0.094
63.47972788935853,0.111,0.094
63.58282042527772,0.11,0.094
63.818590534500125,0.111,0.094
64.2768968527069,0.112,0.093
65.22685902903747,0.111,0.093
65.3936027086792,0.111,0.092
65.42647775497437,0.111,0.092
65.48034818699645,0.112,0.091
65.51991883027648,0.111,0.091
65.5588039220276,0.11,0.091
66.16551479985047,0.111,0.09
66.44651477301025,0.11,0.09
67.19012183549499,0.109,0.091
67.7575078134613,0.108,0.091
67.79631990338135,0.109,0.09
68.04758966983033,0.108,0.09
68.27452217747498,0.108,0.09
68.4393439586792,0.108,0.089
68.96395408340454,0.107,0.089
68.99957861235048,0.107,0.089
69.15740483607483,0.106,0.089
69.57664396478272,0.106,0.088
69.58702486746215,0.106,0.088
69.80588231175231,0.106,0.088
69.94615630740357,0.107,0.087
70.1006507809448,0.106,0.087
70.24479921308898,0.105,0.087
70.42588447903444,0.104,0.087
70.69642002575684,0.104,0.087
71.0075066517334,0.104,0.088
71.01018443228149,0.103,0.088
71.172548912323,0.103,0.087
71.47115434761048,0.103,0.087
72.51762831175232,0.103,0.087
72.58301740499878,0.102,0.087
72.6273678527069,0.102,0.087
72.71161397483826,0.101,0.087
72.77723910301208,0.1,0.087
73.17108077954104,0.1,0.086
73.2837685776825,0.099,0.086
73.4540284514923,0.099,0.086
73.68341172184753,0.098,0.086
73.72777939385988,0.099,0.085
74.38069242964173,0.098,0.085
75.18829411372376,0.097,0.085
75.91365444586181,0.097,0.084
76.33794984063721,0.097,0.084
76.497256022995,0.096,0.084
77.11593834318542,0.095,0.084
77.70682717747498,0.095,0.084
78.10407948464966,0.096,0.083
78.29664843174744,0.096,0.083
78.56124030213928,0.096,0.083
78.81077478822327,0.096,0.082
78.82149261235047,0.095,0.082
79.64844424801635,0.094,0.082
79.96838225723266,0.094,0.082
80.03615986746216,0.093,0.082
81.24613429536439,0.092,0.082
81.41586031434632,0.091,0.082
81.43278472143555,0.09,0.082
81.50539149539185,0.091,0.081
81.60819660667424,0.092,0.08
82.20194465159608,0.092,0.079
82.32008457965088,0.093,0.078
82.80407349978638,0.092,0.078
83.08411809927368,0.092,0.077
83.14285579985047,0.092,0.077
83.30543350309752,0.091,0.078
83.31207265263365,0.092,0.077
83.49581603955079,0.092,0.077
84.62523921308899,0.092,0.077
85.4144942003479,0.091,0.077
85.42251462791442,0.09,0.077
85.76102404522706,0.091,0.076
85.98820634761049,0.09,0.076
86.37767990338135,0.09,0.076
86.49459712504577,0.09,0.075
86.59360895240785,0.09,0.074
86.74328435444642,0.09,0.073
87.3823338044281,0.09,0.073
87.71820755508425,0.09,0.073
87.75182958007812,0.089,0.073
87.90020870567322,0.089,0.073
87.91165830213929,0.088,0.073
88.69409383607483,0.088,0.073
88.82059171519471,0.087,0.073
89.59923944104004,0.087,0.072
89.61034279441834,0.087,0.072
89.64972922402954,0.087,0.071
90.10819390414429,0.086,0.071
91.14347019392395,0.086,0.071
91.69491203393555,0.086,0.071
91.8219721191101,0.086,0.071
92.04047321298216,0.086,0.071
92.04594368887328,0.087,0.07
92.16345247169494,0.086,0.07
92.28140569151304,0.086,0.07
92.38936026312257,0.086,0.07
92.7215891335907,0.087,0.069
92.80192806425477,0.086,0.069
93.42188200216675,0.085,0.069
93.74930563978576,0.084,0.069
93.96296483476257,0.083,0.069
95.03644657934571,0.082,0.069
95.29171900317382,0.082,0.069
95.37296731434631,0.082,0.069
95.51534974809265,0.082,0.069
95.53611211868287,0.081,0.069
95.90407372050475,0.081,0.069
96.28629004943848,0.082,0.068
96.60055477365111,0.081,0.068
96.78782821743773,0.08,0.068
96.91484626356507,0.079,0.068
97.64679754415893,0.078,0.068
97.65845222613527,0.079,0.067
98.51185670567322,0.079,0.066
98.82471734025573,0.08,0.065
99.1364246201477,0.079,0.065
99.75247644094848,0.079,0.064
99.92080403393555,0.079,0.063
99.9411195102539,0.079,0.063
100.08939118638612,0.079,0.063
100.23481021969604,0.078,0.063
100.31570863381958,0.078,0.062
100.57752445083618,0.079,0.061
100.77036847279356,0.08,0.06
101.02557374809264,0.079,0.06
101.37012079922486,0.078,0.06
101.37689047279356,0.078,0.06
102.21752035444642,0.078,0.06
102.43446319392395,0.077,0.06
102.70730306773378,0.078,0.059
102.85750507734679,0.077,0.059
103.18459945741272,0.077,0.058
104.26155579319762,0.078,0.057
104.38108485928345,0.078,0.057
105.04503099343871,0.079,0.056
106.12650744094849,0.08,0.056
106.2095295428772,0.08,0.056
106.37341057189941,0.08,0.056
106.38356214988708,0.079,0.056
106.44457177171326,0.078,0.056
108.94678392408754,0.078,0.056
109.4996294514923,0.078,0.055
109.62664490342713,0.078,0.055
110.07682594415284,0.077,0.055
110.58706797543336,0.077,0.055
110.99800883218383,0.078,0.054
112.03813453450013,0.078,0.053
112.12926998884583,0.077,0.053
112.34827812338256,0.076,0.053
112.8205927338562,0.075,0.053
112.89773735820008,0.075,0.052
113.04780643563842,0.074,0.052
113.29384672520446,0.074,0.052
113.40866615254212,0.075,0.051
113.9795259724579,0.075,0.05
114.39192561827088,0.074,0.05
115.28606378820801,0.074,0.05
115.37209432160948,0.075,0.049
116.54886323464967,0.074,0.05
116.67812179441835,0.074,0.051
116.79370302575684,0.073,0.051
116.91597923838805,0.072,0.051
117.0760710802307,0.071,0.051
118.15436043453981,0.072,0.051
118.26541225738525,0.072,0.05
118.86756768707276,0.072,0.05
119.33838344104004,0.073,0.05
119.55004689996336,0.072,0.05
119.57995306773377,0.072,0.05
119.910559999588,0.071,0.05
120.38723403393556,0.071,0.049
120.46763368106079,0.072,0.048
121.09664488935853,0.071,0.048
122.85732168707277,0.07,0.048
122.89662907347106,0.07,0.048
123.01673078820801,0.069,0.048
125.52865877999876,0.07,0.047
125.79860363381958,0.07,0.047
125.81002476620483,0.071,0.046
127.61884935951235,0.071,0.045
127.87081251298518,0.072,0.044
128.00869494415284,0.072,0.044
128.19397041252137,0.073,0.043
128.89042705981447,0.073,0.043
129.98006416638185,0.072,0.043
131.87413547685242,0.071,0.043
132.5155121425781,0.071,0.043
133.2365853101807,0.07,0.043
133.35314537605285,0.07,0.043
134.0117105140381,0.07,0.042
134.44320323477174,0.069,0.042
135.74911809873961,0.07,0.041
135.88727614649963,0.069,0.041
136.38197125210573,0.069,0.04
136.43579409873962,0.069,0.04
137.1568040395508,0.068,0.04
137.4635131551819,0.068,0.04
137.75882863200377,0.068,0.04
138.9289530802307,0.068,0.04
141.6559225388794,0.068,0.04
142.322748837677,0.068,0.039
143.46270549539184,0.068,0.039
143.81314870089722,0.067,0.039
144.75941534181214,0.067,0.039
145.7182040789795,0.068,0.038
146.5533738406372,0.067,0.038
148.8019570247345,0.067,0.038
150.11339085656738,0.067,0.038
150.2082595388794,0.066,0.038
150.8751341863861,0.065,0.038
152.65109522116086,0.064,0.038
153.0705013350067,0.064,0.038
154.22086806079102,0.063,0.038
154.8562406320038,0.063,0.038
154.86530463200378,0.062,0.038
155.7144526162567,0.062,0.038
156.2706028565674,0.062,0.037
156.6331129724579,0.062,0.037
156.7112915102539,0.061,0.037
160.4565506744995,0.06,0.037
161.16996515254212,0.06,0.037
161.30268622613528,0.06,0.037
162.45134457189943,0.059,0.037
163.74029203393556,0.059,0.037
163.79301965574646,0.058,0.037
164.15190818812562,0.057,0.037
164.50439984379577,0.057,0.037
165.22860031375117,0.057,0.036
165.58259336207576,0.057,0.035
165.5985005391235,0.057,0.035
165.9645821498871,0.058,0.034
166.1864308406372,0.058,0.034
166.62304464584352,0.057,0.034
167.74193693597414,0.058,0.033
169.68846513677977,0.059,0.032
170.15522572431948,0.059,0.032
172.58510128884885,0.059,0.032
173.00358913677977,0.059,0.032
173.50392287379452,0.058,0.032
175.13303278822326,0.058,0.032
175.9084606907959,0.058,0.031
177.8736211425781,0.058,0.03
178.21021084379578,0.057,0.03
178.83698169706724,0.057,0.03
180.26199459654237,0.056,0.03
181.43933865263364,0.056,0.03
183.5494443350067,0.055,0.03
185.20402478820802,0.055,0.03
187.29242935392762,0.055,0.029
188.29995926312256,0.054,0.029
188.4473909020691,0.055,0.028
188.4746429020691,0.055,0.028
189.15621760029597,0.056,0.027
189.30121261157228,0.055,0.028
191.1767530051117,0.055,0.027
191.50938243087765,0.055,0.027
192.80984075500487,0.054,0.027
192.86248339683533,0.055,0.026
193.27548302473448,0.055,0.026
195.5012322721252,0.055,0.026
195.89395428709412,0.056,0.025
198.25458585919188,0.056,0.025
198.26347514215084,0.056,0.025
200.43496922879027,0.056,0.025
201.67840212338257,0.056,0.025
202.09015390032957,0.055,0.025
202.50610752288816,0.054,0.025
207.9605589329224,0.055,0.024
211.71628622351074,0.056,0.023
212.12651444104003,0.056,0.023
213.576491029541,0.056,0.023
215.89738021018982,0.056,0.023
216.2462324423828,0.056,0.023
221.59422179512023,0.055,0.023
221.80148713677977,0.055,0.023
222.541544109314,0.054,0.023
222.6692774520264,0.053,0.023
223.75851037605284,0.052,0.023
223.99851793243408,0.052,0.022
226.62439114215084,0.052,0.022
227.28979602473447,0.051,0.022
228.24030886399837,0.052,0.021
228.3558147349396,0.051,0.021
229.1996883971405,0.05,0.021
232.38394453013612,0.05,0.021
232.41368912654113,0.049,0.021
237.4386454299164,0.05,0.02
237.776153973114,0.05,0.02
237.83278814988708,0.05,0.02
238.24047640200806,0.049,0.02
242.93345239714048,0.049,0.021
243.17015682775877,0.049,0.021
244.20731269706727,0.048,0.021
245.0064580789795,0.048,0.021
246.02662976522822,0.047,0.021
250.63576810531617,0.048,0.02
250.8841052101898,0.047,0.02
250.92031321885682,0.047,0.02
252.71357757608035,0.048,0.019
253.54982007347107,0.048,0.018
255.15226805981447,0.047,0.018
264.33634004737854,0.046,0.018
271.93826114988707,0.046,0.017
275.4218125324249,0.045,0.017
281.98472111868284,0.044,0.017
282.33208512654113,0.044,0.017
282.9240104016266,0.043,0.017
286.2954137809448,0.043,0.017
287.73696821298216,0.042,0.017
290.03160682775876,0.042,0.016
292.7656351530304,0.041,0.016
295.39574135491944,0.042,0.015
296.07224790562435,0.041,0.015
298.26548977999875,0.041,0.015
301.8723127243195,0.04,0.015
303.5684935254669,0.039,0.015
305.16213847915645,0.038,0.015
306.6659745391235,0.037,0.015
310.3911002082214,0.038,0.014
313.0151037243195,0.038,0.015
313.32651161448666,0.038,0.014
314.1874535151977,0.037,0.014
318.8868018838043,0.037,0.013
327.0389482900238,0.038,0.012
330.52592764126587,0.037,0.013
336.3438959278717,0.036,0.013
336.7123997931976,0.036,0.013
337.25535306079104,0.036,0.013
337.38065385919185,0.035,0.013
338.444063067688,0.034,0.013
341.77731582287595,0.033,0.013
350.33274227334596,0.033,0.013
357.8977452188568,0.033,0.012
359.89620455223087,0.034,0.011
362.7457609437714,0.034,0.011
365.6756454423828,0.033,0.011
366.8741277804871,0.034,0.01
368.9230152721252,0.033,0.01
372.9205123968353,0.033,0.009
376.1152244158936,0.032,0.009
378.4179443054351,0.033,0.008
378.7596665125427,0.034,0.007
391.39187383645634,0.033,0.007
400.1148116027222,0.033,0.007
402.9897213262482,0.033,0.006
412.49748043087766,0.032,0.006
413.9136054299164,0.032,0.006
416.3059997717133,0.032,0.006
417.11657436523444,0.031,0.007
426.2370057932739,0.031,0.006
442.87788357873535,0.03,0.006
445.148675260315,0.03,0.005
452.9043865579529,0.03,0.005
456.6937889437714,0.029,0.005
469.6466242082214,0.029,0.005
496.04413509043883,0.03,0.004
512.2267621421508,0.029,0.004
523.6274857181548,0.03,0.003
524.8989427544402,0.03,0.003
560.2104362082214,0.03,0.003
571.2516533262482,0.03,0.003
576.1786744868928,0.029,0.004
588.4460936412659,0.029,0.004
595.4712036529389,0.028,0.004


==> 20_cumulative_profile.csv <==
Time,Hybrid,Classic
0.009847512985229491,0.0,0.001
0.010206527648925781,0.0,0.002
0.010277768478393555,0.0,0.003
0.010417536209106446,0.0,0.004
0.010420131530761718,0.0,0.005
0.010756314102172851,0.0,0.006
0.010938176818847655,0.0,0.007
0.010991194854736328,0.0,0.008
0.010991972427368164,0.0,0.009
0.010999555297851562,0.0,0.01
0.011001362075805664,0.0,0.011
0.011002032333374023,0.0,0.012
0.011002753173828126,0.0,0.013
0.01101036898803711,0.0,0.014
0.011012753173828126,0.0,0.015
0.011013549911499025,0.0,0.016
0.011014059494018555,0.0,0.017
0.011014641357421875,0.0,0.018
0.011017859283447265,0.0,0.019
0.011035813079833985,0.0,0.02
0.011037440063476562,0.0,0.021
0.011039808700561524,0.0,0.022
0.011040026748657226,0.0,0.023
0.01104089456176758,0.0,0.024
0.011045242065429688,0.0,0.025
0.011053507965087892,0.0,0.026
0.011056059494018555,0.0,0.027
0.01105743327331543,0.0,0.028
0.011058405960083008,0.0,0.029
0.011063437774658203,0.0,0.03
0.011065425384521484,0.0,0.031
0.01106555827331543,0.0,0.032
0.011066153472900391,0.0,0.033
0.011076262756347656,0.0,0.034
0.011076379394531249,0.0,0.035
0.01107734391784668,0.0,0.036
0.011089965637207032,0.0,0.037
0.011092337448120116,0.0,0.038
0.011094351028442383,0.0,0.039
0.01109572625732422,0.0,0.04
0.011099880981445312,0.0,0.041
0.011104882186889648,0.0,0.042
0.011107323867797851,0.0,0.043
0.011108135391235351,0.0,0.044
0.01111131414794922,0.0,0.045
0.011111543121337891,0.0,0.046
0.011112438095092773,0.0,0.047
0.011113761169433594,0.0,0.048
0.01111581155395508,0.0,0.049
0.011118842330932617,0.0,0.05
0.011119571365356445,0.0,0.051
0.01112265133666992,0.0,0.052
0.01112275799560547,0.0,0.053
0.011122914932250977,0.0,0.054
0.01112532748413086,0.0,0.055
0.011127555938720704,0.0,0.056
0.011131967727661132,0.0,0.057
0.011132423110961914,0.0,0.058
0.011133812316894531,0.0,0.059
0.011139380722045898,0.0,0.06
0.01114009553527832,0.0,0.061
0.01114059864807129,0.0,0.062
0.011142544326782227,0.0,0.063
0.011142986007690429,0.0,0.064
0.011145242111206054,0.0,0.065
0.011147329452514648,0.0,0.066
0.011148842651367188,0.0,0.067
0.011148925704956054,0.0,0.068
0.011155276336669922,0.0,0.069
0.01115563005065918,0.0,0.07
0.011157438095092773,0.0,0.071
0.011161530746459961,0.0,0.072
0.011164472045898438,0.0,0.073
0.011167934982299805,0.0,0.074
0.011170092300415038,0.0,0.075
0.011170166931152343,0.0,0.076
0.011174286743164062,0.0,0.077
0.011175509170532227,0.0,0.078
0.011175965637207031,0.0,0.079
0.011178076568603515,0.0,0.08
0.011178320693969726,0.0,0.081
0.011179729629516601,0.0,0.082
0.011180248413085937,0.0,0.083
0.011187289916992188,0.0,0.084
0.011189824630737305,0.0,0.085
0.011196529067993163,0.0,0.086
0.011200202087402345,0.0,0.087
0.011212670928955079,0.0,0.088
0.011214554611206054,0.0,0.089
0.01121575112915039,0.0,0.09
0.011219142181396484,0.0,0.091
0.011221530746459962,0.0,0.092
0.011227190795898439,0.0,0.093
0.011228144470214843,0.0,0.094
0.011234166534423828,0.0,0.095
0.011238259063720703,0.0,0.096
0.011241524612426756,0.0,0.097
0.011253178421020507,0.0,0.098
0.011253664138793945,0.0,0.099
0.011253893676757812,0.0,0.1
0.011268675628662109,0.0,0.101
0.01127320558166504,0.0,0.102
0.011274397674560547,0.0,0.103
0.01127463609313965,0.0,0.104
0.011280358139038086,0.0,0.105
0.011281461776733398,0.0,0.106
0.01129423812866211,0.0,0.107
0.011303292648315429,0.0,0.108
0.011303484741210937,0.0,0.109
0.011306107345581054,0.0,0.11
0.01131159097290039,0.0,0.111
0.011317074600219726,0.0,0.112
0.011319697204589843,0.0,0.113
0.011323942413330079,0.0,0.114
0.011325849761962891,0.0,0.115
0.011330187622070314,0.0,0.116
0.01133214129638672,0.0,0.117
0.011334432830810547,0.0,0.118
0.01133447915649414,0.0,0.119
0.011335141296386717,0.0,0.12
0.01133590966796875,0.0,0.121
0.011342300643920899,0.0,0.122
0.011343062225341797,0.0,0.123
0.01134587692260742,0.0,0.124
0.011349022689819336,0.0,0.125
0.011351645294189453,0.0,0.126
0.01135283738708496,0.0,0.127
0.011354506317138672,0.0,0.128
0.011356890502929689,0.0,0.129
0.011361182037353515,0.0,0.13
0.01136189729309082,0.0,0.131
0.011363804641723634,0.0,0.132
0.011380017105102539,0.0,0.133
0.011383898498535156,0.0,0.134
0.011384070220947265,0.0,0.135
0.011384308639526367,0.0,0.136
0.011384500732421875,0.0,0.137
0.011386454406738281,0.0,0.138
0.011387646499633789,0.0,0.139
0.011389077011108398,0.0,0.14
0.011391799057006836,0.0,0.141
0.01139551431274414,0.0,0.142
0.011395660079956054,0.0,0.143
0.011398136917114257,0.0,0.144
0.011398375335693359,0.0,0.145
0.011400521102905273,0.0,0.146
0.011401713195800781,0.0,0.147
0.011403574218749999,0.0,0.148
0.01140624314880371,0.0,0.149
0.011407150497436524,0.0,0.15
0.011409296264648438,0.0,0.151
0.011409773101806641,0.0,0.152
0.011410203613281251,0.0,0.153
0.011410534683227539,0.0,0.154
0.011411249938964843,0.0,0.155
0.011412395706176758,0.0,0.156
0.011415779891967773,0.0,0.157
0.011418164077758789,0.0,0.158
0.011420548263549804,0.0,0.159
0.011420740356445313,0.0,0.16
0.011422647705078125,0.0,0.161
0.01142360137939453,0.0,0.162
0.011427654495239258,0.0,0.163
0.011427700820922851,0.0,0.164
0.011429608169555664,0.0,0.165
0.011430323425292968,0.0,0.166
0.011432707611083984,0.0,0.167
0.011433959609985353,0.0,0.168
0.011441396911621094,0.0,0.169
0.011441575424194335,0.0,0.17
0.01144439012145996,0.0,0.171
0.0114495890045166,0.0,0.172
0.011450350585937501,0.0,0.173
0.011450396911621094,0.0,0.174
0.011451542678833007,0.0,0.175
0.011451781097412109,0.0,0.176
0.011452973190307617,0.0,0.177
0.011453926864624025,0.0,0.178
0.011455118957519531,0.0,0.179
0.01145531105041504,0.0,0.18
0.011455834213256836,0.0,0.181
0.011459317840576173,0.0,0.182
0.01146007942199707,0.0,0.183
0.01146107942199707,0.0,0.184
0.011462463607788086,0.0,0.185
0.011462986770629884,0.0,0.186
0.011463702026367187,0.0,0.187
0.011464370956420899,0.0,0.188
0.011465132537841797,0.0,0.189
0.011465231979370116,0.0,0.19
0.011465563049316405,0.0,0.191
0.011465801467895508,0.0,0.192
0.011466755142211914,0.0,0.193
0.01146680146789551,0.0,0.194
0.011467993560791015,0.0,0.195
0.011468231979370117,0.0,0.196
0.011469900909423828,0.0,0.197
0.011470093002319336,0.0,0.198
0.01147029867553711,0.0,0.199
0.011472046676635742,0.0,0.2
0.011472761932373047,0.0,0.201
0.011473384536743165,0.0,0.202
0.011475622955322265,0.0,0.203
0.011475815048217772,0.0,0.204
0.011475815048217774,0.0,0.205
0.011476338211059572,0.0,0.206
0.01147919923400879,0.0,0.207
0.0114808681640625,0.0,0.208
0.011484206024169922,0.0,0.209
0.011484444442749025,0.0,0.21
0.011484636535644532,0.0,0.211
0.011484921279907226,0.0,0.212
0.011484921279907228,0.0,0.213
0.011489212814331054,0.0,0.214
0.011489212814331056,0.0,0.215
0.011489689651489257,0.0,0.216
0.011489928070068359,0.0,0.217
0.01148992807006836,0.0,0.218
0.01149159700012207,0.0,0.219
0.011491835418701172,0.0,0.22
0.011492027511596678,0.0,0.221
0.011492073837280273,0.0,0.222
0.011492742767333985,0.0,0.223
0.011492789093017578,0.0,0.226
0.011493742767333984,0.0,0.227
0.01149469644165039,0.0,0.228
0.011495650115966797,0.0,0.23
0.011496319046020506,0.0,0.231
0.011496365371704103,0.0,0.233
0.011496603790283203,0.0,0.234
0.011496842208862304,0.0,0.235
0.011497319046020507,0.0,0.236
0.011498034301757812,0.0,0.237
0.01149922639465332,0.0,0.238
0.011500372161865235,0.0,0.239
0.011502564254760742,0.0,0.24
0.011505186859130859,0.0,0.241
0.011505378952026368,0.0,0.242
0.01150542527770996,0.0,0.243
0.011505902114868164,0.0,0.244
0.01150685578918457,0.0,0.245
0.011507094207763672,0.0,0.246
0.01150728630065918,0.0,0.247
0.011507524719238282,0.0,0.248
0.01150828630065918,0.0,0.249
0.01150871681213379,0.0,0.251
0.011510432067871093,0.0,0.252
0.011510908905029298,0.0,0.253
0.011511147323608398,0.0,0.254
0.011511769927978517,0.0,0.255
0.011511862579345705,0.0,0.256
0.011512100997924804,0.0,0.257
0.011512816253662109,0.0,0.258
0.01151324676513672,0.0,0.259
0.01151458462524414,0.0,0.26
0.011514962020874023,0.0,0.261
0.011515154113769532,0.0,0.262
0.011515392532348633,0.0,0.263
0.011515438858032226,0.0,0.264
0.011515869369506835,0.0,0.265
0.011516061462402343,0.0,0.266
0.011516630950927734,0.0,0.267
0.011516869369506836,0.0,0.269
0.011517107788085937,0.0,0.27
0.011517299880981446,0.0,0.271
0.011518061462402343,0.0,0.272
0.01151825355529785,0.0,0.273
0.011519591415405274,0.0,0.274
0.011521876159667968,0.0,0.275
0.011522114578247072,0.0,0.276
0.01152354508972168,0.0,0.277
0.01152407504272461,0.0,0.278
0.011524452438354493,0.0,0.279
0.011524498764038087,0.0,0.28
0.01152521401977539,0.0,0.281
0.01152664453125,0.0,0.282
0.011527359786987304,0.0,0.283
0.01152850555419922,0.0,0.284
0.011529220809936524,0.0,0.285
0.011529459228515625,0.0,0.286
0.011531366577148438,0.0,0.287
0.011534035507202148,0.0,0.288
0.01153427392578125,0.0,0.29
0.011534466018676758,0.0,0.291
0.011538327041625976,0.0,0.292
0.011538757553100586,0.0,0.293
0.011539757553100586,0.0,0.294
0.011539995971679687,0.0,0.295
0.011540234390258789,0.0,0.296
0.011541188064575197,0.0,0.297
0.011542095413208008,0.0,0.298
0.011542141738891601,0.0,0.299
0.011543525924682618,0.0,0.3
0.01154376434326172,0.0,0.301
0.011544148529052735,0.0,0.302
0.011544956436157227,0.0,0.303
0.011546194854736328,0.0,0.304
0.01154643327331543,0.0,0.305
0.011547340621948243,0.0,0.306
0.011548579040527345,0.0,0.307
0.011549294296264648,0.0,0.308
0.011551870574951172,0.0,0.309
0.011551916900634765,0.0,0.31
0.011552108993530274,0.0,0.311
0.011552393737792968,0.0,0.312
0.011552585830688475,0.0,0.313
0.011552585830688477,0.0,0.314
0.011553824249267578,0.0,0.315
0.011554539505004882,0.0,0.316
0.011554777923583984,0.0,0.317
0.011555493179321289,0.0,0.318
0.01155573159790039,0.0,0.319
0.011555923690795899,0.0,0.321
0.011556162109375,0.0,0.322
0.011557162109375001,0.0,0.323
0.01155759262084961,0.0,0.324
0.011557877365112304,0.0,0.325
0.01155859262084961,0.0,0.326
0.011558831039428712,0.0,0.327
0.01155926155090332,0.0,0.328
0.011559307876586914,0.0,0.329
0.011561453643798828,0.0,0.33
0.011561930480957031,0.0,0.331
0.011562360992431641,0.0,0.332
0.011562884155273437,0.0,0.333
0.011563268341064453,0.0,0.334
0.011563837829589843,0.0,0.335
0.011564314666748047,0.0,0.336
0.011564983596801758,0.0,0.337
0.011565745178222656,0.0,0.338
0.011566698852539062,0.0,0.339
0.011567414108276367,0.0,0.34
0.01156908303833008,0.0,0.341
0.011569798294067382,0.0,0.342
0.011570705642700194,0.0,0.343
0.011570944061279296,0.0,0.344
0.011571182479858399,0.0,0.345
0.011571467224121095,0.0,0.346
0.011572136154174805,0.0,0.347
0.011573612991333007,0.0,0.348
0.01157408982849121,0.0,0.349
0.011574997177124024,0.0,0.35
0.011576142944335939,0.0,0.351
0.011576474014282226,0.0,0.352
0.011577666107177734,0.0,0.353
0.011578003967285156,0.0,0.354
0.011578142944335939,0.0,0.355
0.011579527130126954,0.0,0.356
0.01158005029296875,0.0,0.357
0.011581003967285156,0.0,0.358
0.011581196060180664,0.0,0.359
0.01158124238586426,0.0,0.36
0.011583149734497072,0.0,0.361
0.011583341827392577,0.0,0.362
0.011583626571655273,0.0,0.363
0.011584533920288086,0.0,0.364
0.011584580245971681,0.0,0.365
0.011585533920288086,0.0,0.366
0.011587918106079101,0.0,0.367
0.011588587036132811,0.0,0.368
0.011589110198974609,0.0,0.369
0.011589587036132812,0.0,0.372
0.01159054071044922,0.0,0.373
0.011591640151977538,0.0,0.374
0.011591686477661131,0.0,0.375
0.011591686477661133,0.0,0.377
0.011592163314819336,0.0,0.378
0.011592686477661132,0.0,0.379
0.011593163314819336,0.0,0.381
0.01159387857055664,0.0,0.382
0.011594070663452149,0.0,0.383
0.011595070663452148,0.0,0.384
0.01159530908203125,0.0,0.385
0.011596931686401368,0.0,0.386
0.011597170104980467,0.0,0.387
0.011597693267822265,0.0,0.388
0.011598362197875977,0.0,0.389
0.011598600616455079,0.0,0.391
0.011598885360717773,0.0,0.392
0.011598931686401368,0.0,0.393
0.011599123779296875,0.0,0.394
0.011599315872192383,0.0,0.395
0.011599362197875976,0.0,0.396
0.011600077453613281,0.0,0.397
0.011600315872192384,0.0,0.398
0.011600746383666993,0.0,0.399
0.01160150796508789,0.0,0.4
0.011601984802246093,0.0,0.401
0.011603130569458006,0.0,0.402
0.011603176895141601,0.0,0.403
0.011603415313720703,0.0,0.404
0.011603653732299804,0.0,0.405
0.01160503791809082,0.0,0.406
0.011606514755249025,0.0,0.407
0.011606706848144532,0.0,0.408
0.011606991592407226,0.0,0.409
0.011607230010986328,0.0,0.41
0.011609137359619142,0.0,0.411
0.011609375778198244,0.0,0.413
0.011610091033935547,0.0,0.414
0.011611011962890624,0.0,0.415
0.01161286619567871,0.0,0.416
0.01161366731262207,0.0,0.417
0.01161409782409668,0.0,0.418
0.011614620986938476,0.0,0.419
0.011615574661254882,0.0,0.42
0.011616051498413086,0.0,0.421
0.011616051498413087,0.0,0.422
0.011616289916992187,0.0,0.423
0.011616720428466797,0.0,0.425
0.011617197265625,0.0,0.426
0.011617243591308593,0.0,0.427
0.0116174356842041,0.0,0.428
0.011620104614257812,0.0,0.429
0.011620819869995117,0.0,0.43
0.011621058288574218,0.0,0.431
0.01162172721862793,0.0,0.432
0.011622250381469726,0.0,0.433
0.011622680892944336,0.0,0.434
0.011623157730102538,0.0,0.435
0.011623634567260743,0.0,0.436
0.011623680892944337,0.0,0.437
0.011624634567260744,0.0,0.438
0.011625349822998048,0.0,0.439
0.011625588241577148,0.0,0.44
0.011627018753051757,0.0,0.441
0.011627257171630859,0.0,0.442
0.01162768768310547,0.0,0.443
0.011627734008789064,0.0,0.444
0.011628548706054688,0.0,0.445
0.01162935661315918,0.0,0.446
0.011629595031738282,0.0,0.447
0.011630595031738281,0.0,0.448
0.01163102554321289,0.0,0.449
0.011631502380371092,0.0,0.45
0.01163155549621582,0.0,0.451
0.011632979217529298,0.0,0.452
0.011633886566162108,0.0,0.453
0.011634601821899414,0.0,0.454
0.01163555549621582,0.0,0.455
0.011636317077636718,0.0,0.456
0.01163655549621582,0.0,0.457
0.011636793914794922,0.0,0.458
0.011636939682006835,0.0,0.459
0.011637032333374023,0.0,0.46
0.011637608612060547,0.0,0.461
0.011637747589111328,0.0,0.462
0.011637939682006836,0.0,0.463
0.011639370193481446,0.0,0.464
0.011639893356323242,0.0,0.465
0.011641039123535157,0.0,0.466
0.011641277542114258,0.0,0.467
0.011641562286376953,0.0,0.469
0.011641992797851561,0.0,0.47
0.011642039123535156,0.0,0.471
0.011645330657958985,0.0,0.472
0.01164604591369629,0.0,0.473
0.01164704591369629,0.0,0.474
0.011648099029541014,0.0,0.475
0.011648238006591797,0.0,0.476
0.011648476425170898,0.0,0.478
0.011648668518066407,0.0,0.479
0.011648953262329101,0.0,0.48
0.011649383773803711,0.0,0.481
0.011649622192382813,0.0,0.482
0.011650145355224609,0.0,0.483
0.011650622192382814,0.0,0.484
0.011651575866699218,0.0,0.485
0.011653198471069336,0.0,0.486
0.01165367530822754,0.0,0.487
0.011654152145385743,0.0,0.488
0.011654390563964844,0.0,0.489
0.01165448321533203,0.0,0.49
0.011655059494018556,0.0,0.491
0.011655105819702149,0.0,0.492
0.011655152145385744,0.0,0.493
0.01165701316833496,0.0,0.494
0.011657774749755859,0.0,0.495
0.01165844367980957,0.0,0.496
0.011658682098388672,0.0,0.497
0.011658874191284179,0.0,0.498
0.01165920526123047,0.0,0.499
0.011659351028442382,0.0,0.5
0.011659397354125977,0.0,0.501
0.01165944367980957,0.0,0.502
0.011659635772705077,0.0,0.503
0.011659920516967773,0.0,0.505
0.011660589447021483,0.0,0.506
0.011660589447021485,0.0,0.507
0.011662258377075196,0.0,0.508
0.011662688888549804,0.0,0.509
0.011662735214233399,0.0,0.51
0.01166440414428711,0.0,0.511
0.011665119400024414,0.0,0.513
0.01166516572570801,0.0,0.514
0.01166607307434082,0.0,0.515
0.011666742004394532,0.0,0.516
0.011666788330078125,0.0,0.517
0.011667073074340822,0.0,0.518
0.01166750358581543,0.0,0.519
0.011668026748657226,0.0,0.52
0.011669126190185546,0.0,0.521
0.011669172515869141,0.0,0.522
0.011669934097290039,0.0,0.523
0.011672079864501953,0.0,0.524
0.011672271957397461,0.0,0.525
0.01167303353881836,0.0,0.526
0.01167346405029297,0.0,0.527
0.011674186096191407,0.0,0.528
0.011674464050292968,0.0,0.529
0.011674894561767579,0.0,0.53
0.01167656349182129,0.0,0.532
0.01167780191040039,0.0,0.533
0.011678755584716797,0.0,0.534
0.011679424514770508,0.0,0.535
0.01167966293334961,0.0,0.536
0.011679709259033203,0.0,0.537
0.011680477630615235,0.0,0.538
0.01168090135192871,0.0,0.539
0.01168109344482422,0.0,0.54
0.011682523956298829,0.0,0.541
0.01168276237487793,0.0,0.542
0.011682808700561523,0.0,0.543
0.011683047119140625,0.0,0.544
0.011683239212036133,0.0,0.545
0.011683477630615235,0.0,0.546
0.011684716049194336,0.0,0.547
0.011685623397827149,0.0,0.548
0.011687053909301756,0.0,0.549
0.011687053909301758,0.0,0.55
0.011687338653564455,0.0,0.551
0.011688007583618164,0.0,0.552
0.011689246002197265,0.0,0.553
0.011689722839355468,0.0,0.554
0.011690199676513672,0.0,0.555
0.011691107025146485,0.0,0.556
0.011693252792358397,0.0,0.557
0.011693299118041992,0.0,0.559
0.011693537536621093,0.0,0.56
0.011693968048095704,0.0,0.561
0.011695398559570313,0.0,0.562
0.011697067489624022,0.0,0.563
0.011697782745361329,0.0,0.564
0.011697829071044922,0.0,0.565
0.01169788218688965,0.0,0.566
0.01169878274536133,0.0,0.567
0.01169945167541504,0.0,0.568
0.011700166931152344,0.0,0.569
0.011700835861206054,0.0,0.57
0.011702597442626953,0.0,0.571
0.01170398162841797,0.0,0.572
0.011704657348632814,0.0,0.573
0.011704935302734375,0.0,0.574
0.011707604232788086,0.0,0.575
0.011708273162841797,0.0,0.576
0.011709273162841798,0.0,0.577
0.01170975,0.0,0.578
0.011709942092895506,0.0,0.579
0.01171018051147461,0.0,0.58
0.011710657348632813,0.0,0.581
0.011711372604370118,0.0,0.582
0.01171161102294922,0.0,0.583
0.011712564697265625,0.0,0.584
0.011712803115844727,0.0,0.585
0.011712863021850586,0.0,0.586
0.011712895767211915,0.0,0.587
0.011713041534423829,0.0,0.588
0.011714425720214843,0.0,0.589
0.011715233627319336,0.0,0.59
0.011715425720214844,0.0,0.591
0.011715863021850586,0.0,0.592
0.011717856231689453,0.0,0.593
0.011718048324584961,0.0,0.594
0.011719525161743164,0.0,0.595
0.011720194091796874,0.0,0.596
0.011720240417480468,0.0,0.597
0.011723531951904296,0.0,0.598
0.011724293533325195,0.0,0.599
0.011725485626220703,0.0,0.6
0.011725962463378906,0.0,0.601
0.011730684509277344,0.0,0.602
0.011731399765014649,0.0,0.603
0.01173163818359375,0.0,0.604
0.011734737625122069,0.0,0.605
0.011734976043701172,0.0,0.606
0.011735214462280274,0.0,0.607
0.011735260787963869,0.0,0.608
0.011735452880859375,0.0,0.609
0.01173573762512207,0.0,0.61
0.011735976043701173,0.0,0.611
0.011737025344848632,0.0,0.612
0.011737837066650391,0.0,0.613
0.011738121810913086,0.0,0.614
0.01174212860107422,0.0,0.615
0.01174236701965332,0.0,0.616
0.01174379753112793,0.0,0.617
0.011743843856811525,0.0,0.618
0.011744049530029298,0.0,0.619
0.011744320693969726,0.0,0.62
0.01174479753112793,0.0,0.621
0.01174522804260254,0.0,0.622
0.011745274368286132,0.0,0.623
0.011745466461181641,0.0,0.624
0.011745989624023437,0.0,0.625
0.01174832748413086,0.0,0.626
0.011749281158447266,0.0,0.627
0.01174975799560547,0.0,0.628
0.011751903762817383,0.0,0.629
0.011753619018554687,0.0,0.63
0.011754049530029296,0.0,0.631
0.01175646176147461,0.0,0.632
0.011759579483032226,0.0,0.633
0.011760248413085938,0.0,0.634
0.011761202087402344,0.0,0.635
0.011764268783569336,0.0,0.636
0.011764301528930664,0.0,0.637
0.011764778366088868,0.0,0.638
0.011765493621826172,0.0,0.639
0.011766162551879882,0.0,0.64
0.011767685714721681,0.0,0.641
0.011768354644775391,0.0,0.642
0.011769069900512696,0.0,0.643
0.011769618255615235,0.0,0.644
0.0117700235748291,0.0,0.645
0.011770308319091798,0.0,0.646
0.011772646179199217,0.0,0.647
0.011776745620727539,0.0,0.648
0.011776798736572265,0.0,0.649
0.011778129806518555,0.0,0.65
0.011779037155151367,0.0,0.651
0.011779368225097658,0.0,0.652
0.011779606643676757,0.0,0.653
0.011781150177001954,0.0,0.654
0.011781706085205079,0.0,0.655
0.011786428131103517,0.0,0.656
0.011790289154052735,0.0,0.657
0.011791242828369141,0.0,0.658
0.011791911758422851,0.0,0.659
0.011801686920166017,0.0,0.66
0.011803210083007814,0.0,0.661
0.011803879013061524,0.0,0.662
0.011808885803222657,0.0,0.663
0.01180936264038086,0.0,0.664
0.011810793151855467,0.0,0.665
0.011813177337646485,0.0,0.666
0.011814846267700196,0.0,0.667
0.011815799942016602,0.0,0.668
0.01182009147644043,0.0,0.669
0.011821568313598632,0.0,0.67
0.01182319091796875,0.0,0.671
0.011823429336547852,0.0,0.672
0.011823667755126954,0.0,0.673
0.011824621429443358,0.0,0.674
0.011826767196655274,0.0,0.675
0.011826813522338867,0.0,0.676
0.011826959289550782,0.0,0.677
0.0118295818939209,0.0,0.678
0.01183359197998047,0.0,0.679
0.011837257614135743,0.0,0.68
0.011843673782348633,0.0,0.681
0.011845270431518555,0.0,0.682
0.011847898620605469,0.0,0.683
0.011852861053466796,0.0,0.684
0.011852905090332032,0.0,0.685
0.011854900588989258,0.0,0.686
0.0118559461517334,0.0,0.687
0.011872543563842774,0.0,0.688
0.011874643005371095,0.0,0.689
0.011874689331054688,0.0,0.69
0.0118774306640625,0.0,0.691
0.01187805238342285,0.0,0.692
0.011880504028320313,0.0,0.693
0.011881411376953126,0.0,0.694
0.011882088867187501,0.0,0.695
0.011885179748535157,0.0,0.696
0.011891503265380859,0.0,0.697
0.011893093887329101,0.0,0.698
0.011893780899047851,0.0,0.699
0.01190015379333496,0.0,0.7
0.01190258430480957,0.0,0.701
0.011905968490600587,0.0,0.702
0.011910550796508788,0.0,0.703
0.011910975280761718,0.0,0.704
0.011915231781005859,0.0,0.705
0.011916232986450195,0.0,0.706
0.011917272842407227,0.0,0.707
0.011917651000976564,0.0,0.708
0.011919617492675783,0.0,0.709
0.011924994247436524,0.0,0.71
0.011929287185668946,0.0,0.711
0.011929861862182617,0.0,0.712
0.01193310188293457,0.0,0.713
0.01193377684020996,0.0,0.714
0.011933863464355468,0.0,0.715
0.011934009231567384,0.0,0.716
0.011934431869506835,0.0,0.717
0.011936962905883789,0.0,0.718
0.011937916580200197,0.0,0.719
0.011944115463256837,0.0,0.72
0.01194697508239746,0.0,0.721
0.011948770935058594,0.0,0.722
0.011950029602050782,0.0,0.723
0.011950791183471681,0.0,0.724
0.011952174606323243,0.0,0.725
0.011954844299316406,0.0,0.726
0.011954855590820313,0.0,0.727
0.011957121490478515,0.0,0.728
0.011958963027954102,0.0,0.729
0.011959374252319336,0.0,0.73
0.011963441513061522,0.0,0.731
0.01196748048400879,0.0,0.732
0.011967957321166992,0.0,0.733
0.011969130416870118,0.0,0.734
0.011969864669799804,0.0,0.735
0.01197124885559082,0.0,0.736
0.011977101364135743,0.0,0.737
0.011980116668701173,0.0,0.738
0.011981963348388672,0.0,0.739
0.011983717819213868,0.0,0.74
0.011992688735961914,0.0,0.741
0.01199560041809082,0.0,0.742
0.011999329055786132,0.0,0.743
0.012008569000244142,0.0,0.744
0.01200910968017578,0.0,0.745
0.012010872665405273,0.0,0.746
0.012014522232055664,0.0,0.747
0.01201744107055664,0.0,0.748
0.012018694152832032,0.0,0.749
0.012021468551635741,0.0,0.75
0.012024799621582032,0.0,0.751
0.012026183807373046,0.0,0.752
0.012029270431518553,0.0,0.753
0.012030720550537109,0.0,0.754
0.012032192489624022,0.0,0.755
0.012032999267578125,0.0,0.756
0.012034322143554689,0.0,0.757
0.012045006057739258,0.0,0.758
0.012050097946166991,0.0,0.759
0.012055093124389649,0.0,0.76
0.012057965438842773,0.0,0.761
0.012060132659912109,0.0,0.762
0.012064103973388671,0.0,0.763
0.012065105941772462,0.0,0.764
0.012066748596191406,0.0,0.765
0.012072623077392578,0.0,0.766
0.012076477310180663,0.0,0.767
0.012077759582519531,0.0,0.768
0.012079105621337892,0.0,0.769
0.012080729309082031,0.0,0.77
0.012092794052124023,0.0,0.771
0.012096290481567382,0.0,0.772
0.012099127075195313,0.0,0.773
0.012106885925292969,0.0,0.774
0.01212745718383789,0.0,0.775
0.01213160238647461,0.0,0.776
0.012131744094848634,0.0,0.777
0.012136945190429687,0.0,0.778
0.01214648651123047,0.0,0.779
0.012147724929809572,0.0,0.78
0.012156286102294921,0.0,0.781
0.012157930603027344,0.0,0.782
0.01215854850769043,0.0,0.783
0.012164959335327147,0.0,0.784
0.012166838195800781,0.0,0.785
0.012170805206298827,0.0,0.786
0.012180818786621094,0.0,0.787
0.012183156646728515,0.0,0.788
0.0121832274017334,0.0,0.789
0.01218344139099121,0.0,0.79
0.012193107879638673,0.0,0.791
0.012195706771850586,0.0,0.792
0.012200937072753906,0.0,0.793
0.012202706970214843,0.0,0.794
0.012209621109008788,0.0,0.795
0.012232572463989257,0.0,0.796
0.01223416311645508,0.0,0.797
0.012237784194946288,0.0,0.798
0.01223880303955078,0.0,0.799
0.012246248977661132,0.0,0.8
0.012254013290405274,0.0,0.801
0.012256695037841797,0.0,0.802
0.012259310089111327,0.0,0.803
0.012261222381591799,0.0,0.804
0.012265543243408202,0.0,0.805
0.012271335723876953,0.0,0.806
0.012275641601562502,0.0,0.807
0.012276443725585938,0.0,0.808
0.012298359146118164,0.0,0.809
0.012308323028564452,0.0,0.81
0.01231290267944336,0.0,0.811
0.012317949005126953,0.0,0.812
0.012336744537353516,0.0,0.813
0.012345277099609375,0.0,0.814
0.01235295623779297,0.0,0.815
0.012353127639770508,0.0,0.816
0.012353864349365234,0.0,0.817
0.012359195419311523,0.0,0.818
0.01237276222229004,0.0,0.819
0.012382650802612303,0.0,0.82
0.012384153366088866,0.0,0.821
0.0123906767578125,0.0,0.822
0.012392086181640624,0.0,0.823
0.012394471084594728,0.0,0.824
0.012398454650878906,0.0,0.825
0.012402878372192382,0.0,0.826
0.012414160552978516,0.0,0.827
0.01241448860168457,0.0,0.828
0.012423005737304687,0.0,0.829
0.012427384582519532,0.0,0.83
0.012427385910034179,0.0,0.831
0.012427812881469727,0.0,0.832
0.012430492660522461,0.0,0.833
0.012436999389648437,0.0,0.834
0.012438474380493163,0.0,0.835
0.012449959854125977,0.0,0.836
0.012455016387939452,0.0,0.837
0.012478577239990234,0.0,0.838
0.012482219406127931,0.0,0.839
0.012488043869018554,0.0,0.84
0.01249105484008789,0.0,0.841
0.01249921305847168,0.0,0.842
0.012502027435302734,0.0,0.843
0.01250795394897461,0.0,0.844
0.012512332870483398,0.0,0.845
0.012514657913208008,0.0,0.846
0.012520893051147463,0.0,0.847
0.012528632766723632,0.0,0.848
0.012542250305175782,0.0,0.849
0.012574828994750976,0.0,0.85
0.01259426661682129,0.0,0.851
0.012595878540039062,0.0,0.852
0.012596886856079102,0.0,0.853
0.01260142869567871,0.0,0.854
0.01260919630432129,0.0,0.855
0.012619197753906249,0.0,0.856
0.012627600860595703,0.0,0.857
0.012629714645385742,0.0,0.858
0.012630692749023438,0.0,0.859
0.012631661529541014,0.0,0.86
0.012639383575439452,0.0,0.861
0.012665219085693359,0.0,0.862
0.01267635806274414,0.0,0.863
0.01268764762878418,0.0,0.864
0.01272536003112793,0.0,0.865
0.012735545013427736,0.0,0.866
0.012757416687011719,0.0,0.867
0.012759168350219726,0.0,0.868
0.01276970243835449,0.0,0.869
0.012779725494384766,0.0,0.87
0.012792192855834961,0.0,0.871
0.012793726699829101,0.0,0.872
0.012803749160766601,0.0,0.873
0.012804554977416992,0.0,0.874
0.012805322906494141,0.0,0.875
0.012834004333496093,0.0,0.876
0.012839455505371094,0.0,0.877
0.012841235260009767,0.0,0.878
0.012848472747802734,0.0,0.879
0.012848774230957032,0.0,0.88
0.012860457626342773,0.0,0.881
0.012867975326538085,0.0,0.882
0.012877796493530274,0.0,0.883
0.012883503952026367,0.0,0.884
0.012890504272460938,0.0,0.885
0.012923618026733398,0.0,0.886
0.012931937927246093,0.0,0.887
0.01293668179321289,0.0,0.888
0.012952911407470704,0.0,0.889
0.012955517654418946,0.0,0.89
0.012962348098754883,0.0,0.891
0.012967354888916016,0.0,0.892
0.01299392924499512,0.0,0.893
0.013014898864746093,0.0,0.894
0.013034275939941406,0.0,0.895
0.013035393020629884,0.0,0.896
0.013041767929077148,0.0,0.897
0.013043065933227538,0.0,0.898
0.013046534286499024,0.0,0.899
0.013056622879028321,0.0,0.9
0.013071942260742188,0.0,0.901
0.01308446517944336,0.0,0.902
0.013086656188964844,0.0,0.903
0.013096683990478517,0.0,0.904
0.01310514387512207,0.0,0.905
0.013130346572875977,0.0,0.906
0.01314435662841797,0.0,0.907
0.013145321380615234,0.0,0.908
0.013227515884399414,0.0,0.909
0.013231734375,0.0,0.91
0.01324393426513672,0.0,0.911
0.013246708419799805,0.0,0.912
0.01326753598022461,0.0,0.913
0.013285616134643555,0.0,0.914
0.013286408569335937,0.0,0.915
0.013299624984741212,0.0,0.916
0.01330894137573242,0.0,0.917
0.013329380523681642,0.0,0.918
0.013333480529785157,0.0,0.919
0.013344625732421875,0.0,0.92
0.013345832534790039,0.0,0.921
0.01337165623474121,0.0,0.922
0.013371712005615235,0.0,0.923
0.013391069290161133,0.0,0.924
0.013403420181274413,0.0,0.925
0.01340449969482422,0.0,0.926
0.013405429260253905,0.0,0.927
0.01343189372253418,0.0,0.928
0.013445232025146484,0.0,0.929
0.013458073440551757,0.0,0.93
0.013470623123168945,0.0,0.931
0.013489350875854492,0.0,0.932
0.013534758361816408,0.0,0.933
0.01353726533508301,0.0,0.934
0.01355233139038086,0.0,0.935
0.013573680633544923,0.0,0.936
0.013579033477783204,0.0,0.937
0.013583386352539062,0.0,0.938
0.01359818606567383,0.0,0.939
0.013658391372680665,0.0,0.94
0.013696731887817382,0.0,0.941
0.013698068984985353,0.0,0.942
0.013726423797607423,0.0,0.943
0.013742760131835938,0.0,0.944
0.01379667515563965,0.0,0.945
0.013814576278686524,0.0,0.946
0.013916449798583985,0.0,0.947
0.01399522138977051,0.0,0.948
0.014008403350830078,0.0,0.949
0.014052104110717775,0.0,0.95
0.014057649841308594,0.0,0.951
0.014085218688964844,0.0,0.952
0.014124378799438477,0.0,0.953
0.014132268066406252,0.0,0.954
0.014132473739624023,0.0,0.955
0.01415854722595215,0.0,0.956
0.014186379684448244,0.0,0.957
0.014187082443237305,0.0,0.958
0.014315658721923828,0.0,0.959
0.014353573623657228,0.0,0.96
0.014376845993041992,0.0,0.961
0.014392627395629883,0.0,0.962
0.014394199615478515,0.0,0.963
0.014415789031982422,0.0,0.964
0.014473528396606445,0.0,0.965
0.0145049423828125,0.0,0.966
0.014521850814819336,0.0,0.967
0.014552154693603516,0.0,0.968
0.014604935760498048,0.0,0.969
0.014876828002929688,0.0,0.97
0.014945835357666016,0.0,0.971
0.015056673309326172,0.0,0.972
0.015061284866333008,0.0,0.973
0.01510549447631836,0.0,0.974
0.015109377639770508,0.0,0.975
0.015193706817626954,0.0,0.976
0.01525911378479004,0.0,0.977
0.015312837661743163,0.0,0.978
0.015404814376831055,0.0,0.979
0.01543129945373535,0.0,0.98
0.016370545989990236,0.0,0.981
0.016763084899902345,0.0,0.982
0.016765518798828125,0.0,0.983
0.01722521078491211,0.0,0.984
0.017257982376098633,0.0,0.985
0.01751481167602539,0.0,0.986
0.01751701756286621,0.0,0.987
0.0178118776550293,0.0,0.988
0.017831984619140626,0.0,0.989
0.01798474169921875,0.0,0.99
0.018881803817749024,0.0,0.991
0.01911515690612793,0.0,0.992
0.02023422511291504,0.0,0.993
0.021775614715576173,0.0,0.994
0.023477257202148438,0.0,0.995
0.023909939834594725,0.0,0.996
0.02488137629699707,0.0,0.997
0.02588641499328613,0.0,0.998
0.034933991897583005,0.0,0.999
0.03770045217895508,0.0,1.0
1.5253519752349853,0.001,1.0
1.5272387475585938,0.002,1.0
1.5313829522705078,0.003,1.0
1.5344497879486083,0.004,1.0
1.535141395767212,0.005,1.0
1.5352669075622558,0.006,1.0
1.5352944641571045,0.007,1.0
1.5355624806671142,0.008,1.0
1.5357103397216796,0.009,1.0
1.5359541115875244,0.01,1.0
1.5365803968963623,0.011,1.0
1.53804198197937,0.012,1.0
1.538165205734253,0.013,1.0
1.5386005639648437,0.014,1.0
1.5386087344818116,0.015,1.0
1.5386315188446045,0.016,1.0
1.5386657912139892,0.017,1.0
1.538721323577881,0.018,1.0
1.5387805881958008,0.019,1.0
1.5388680899810792,0.02,1.0
1.5394276376342773,0.021,1.0
1.5395246728515626,0.022,1.0
1.5395851533050537,0.023,1.0
1.5399006536865234,0.024,1.0
1.5399961125640869,0.025,1.0
1.5400012907562255,0.026,1.0
1.540024338607788,0.027,1.0
1.5400353669738769,0.028,1.0
1.5401797955169678,0.029,1.0
1.5402902771759033,0.03,1.0
1.5403229851226807,0.031,1.0
1.5403783914031983,0.032,1.0
1.540391922088623,0.033,1.0
1.5404306434020996,0.034,1.0
1.5405153955841064,0.035,1.0
1.540568564453125,0.036,1.0
1.540633506072998,0.037,1.0
1.5406454054260255,0.038,1.0
1.5406753757324219,0.039,1.0
1.540818655456543,0.04,1.0
1.540822934539795,0.041,1.0
1.540894115463257,0.042,1.0
1.5409347936706543,0.043,1.0
1.5410257516021728,0.044,1.0
1.54106053074646,0.045,1.0
1.5412104540863036,0.046,1.0
1.5412330358276367,0.047,1.0
1.5412580497283936,0.048,1.0
1.541308136276245,0.049,1.0
1.541359959487915,0.05,1.0
1.5413740093994142,0.051,1.0
1.5414830785369873,0.052,1.0
1.5414874028167724,0.053,1.0
1.541493201522827,0.054,1.0
1.5415100462493896,0.055,1.0
1.5415110754852295,0.056,1.0
1.5415580147399903,0.057,1.0
1.541576570159912,0.058,1.0
1.5415996831817627,0.059,1.0
1.541600147003174,0.06,1.0
1.5416365978851319,0.061,1.0
1.541671658432007,0.062,1.0
1.5417209523773194,0.063,1.0
1.5417523908843993,0.064,1.0
1.5417573223876953,0.065,1.0
1.5417576452941895,0.066,1.0
1.541768946472168,0.067,1.0
1.541770053024292,0.068,1.0
1.5418041752471925,0.069,1.0
1.5418317966461181,0.07,1.0
1.5418417786865235,0.071,1.0
1.5418485467376708,0.072,1.0
1.541848707611084,0.073,1.0
1.541885567428589,0.074,1.0
1.5419059466705323,0.075,1.0
1.5419300778961182,0.076,1.0
1.5419432892761231,0.077,1.0
1.5419438613739014,0.078,1.0
1.5419719743957518,0.079,1.0
1.5419817958831787,0.08,1.0
1.5420077472686768,0.081,1.0
1.5420095982055664,0.082,1.0
1.5420726018218993,0.083,1.0
1.5420863949432373,0.084,1.0
1.5421297420043945,0.085,1.0
1.5421564120178224,0.086,1.0
1.5421947703704835,0.087,1.0
1.5422342156677247,0.088,1.0
1.5422713626403808,0.089,1.0
1.5424208974151612,0.09,1.0
1.5424570851287842,0.091,1.0
1.5424587689666749,0.092,1.0
1.542462024017334,0.093,1.0
1.5424701844482422,0.094,1.0
1.5424849981842041,0.095,1.0
1.5424886873626709,0.096,1.0
1.5425129473571777,0.097,1.0
1.542555626739502,0.098,1.0
1.5425888762817384,0.099,1.0
1.5425949497680664,0.1,1.0
1.5426441214904785,0.101,1.0
1.5426966340942383,0.102,1.0
1.542710796447754,0.103,1.0
1.5427124474182128,0.104,1.0
1.5427593863067628,0.105,1.0
1.542804254119873,0.106,1.0
1.542841593185425,0.107,1.0
1.5428938611755372,0.108,1.0
1.5429223313598635,0.109,1.0
1.5429383108520507,0.11,1.0
1.5429409222869872,0.111,1.0
1.5429537809906007,0.112,1.0
1.542953990310669,0.113,1.0
1.5429907320861815,0.114,1.0
1.543035660003662,0.115,1.0
1.5430405337219237,0.116,1.0
1.543044887573242,0.117,1.0
1.5430741463623048,0.118,1.0
1.543110112411499,0.119,1.0
1.543176501586914,0.12,1.0
1.5431843170471191,0.121,1.0
1.5431941000366212,0.122,1.0
1.5431951431884765,0.123,1.0
1.5432074415130614,0.124,1.0
1.5432564972076417,0.125,1.0
1.5432686935119628,0.126,1.0
1.5432871431884765,0.127,1.0
1.5433053892822266,0.128,1.0
1.5433441208496095,0.129,1.0
1.5433535501556397,0.13,1.0
1.543362351272583,0.131,1.0
1.5434028481597901,0.132,1.0
1.5434120170288086,0.133,1.0
1.5434243345184326,0.134,1.0
1.5434283419494628,0.135,1.0
1.5434762319030761,0.136,1.0
1.5434835413970946,0.137,1.0
1.5434847211151124,0.138,1.0
1.5435265958862305,0.139,1.0
1.5435410669708252,0.14,1.0
1.5435544530944825,0.141,1.0
1.5436075347747802,0.142,1.0
1.5436133281707765,0.143,1.0
1.5436171390991211,0.144,1.0
1.5436327727508545,0.145,1.0
1.543644733932495,0.146,1.0
1.5436687374725342,0.147,1.0
1.5436975745239256,0.148,1.0
1.543739128326416,0.149,1.0
1.5437403317871095,0.15,1.0
1.5438253796844483,0.151,1.0
1.5438502303771973,0.152,1.0
1.543870670211792,0.153,1.0
1.5438841574249267,0.154,1.0
1.543888892227173,0.155,1.0
1.5439012315826417,0.156,1.0
1.5439148338165283,0.157,1.0
1.5439737751159668,0.158,1.0
1.5439750758514403,0.159,1.0
1.5439796848754883,0.16,1.0
1.5439926789703369,0.161,1.0
1.5439950291290283,0.162,1.0
1.5440159463195802,0.163,1.0
1.5440291165924072,0.164,1.0
1.544057417327881,0.165,1.0
1.5440631245880128,0.166,1.0
1.544064125793457,0.167,1.0
1.5441145809020995,0.168,1.0
1.54412547164917,0.169,1.0
1.5441388212890625,0.17,1.0
1.5442007236480713,0.171,1.0
1.544205522277832,0.172,1.0
1.5442086717376708,0.173,1.0
1.544263286026001,0.174,1.0
1.5442651897583008,0.175,1.0
1.54427742918396,0.176,1.0
1.544279348587036,0.177,1.0
1.5442865629730225,0.178,1.0
1.544303412185669,0.179,1.0
1.5443039832458496,0.18,1.0
1.544313596847534,0.181,1.0
1.544315352279663,0.182,1.0
1.5443592268829345,0.183,1.0
1.5443693263244629,0.184,1.0
1.5443975270996093,0.185,1.0
1.5444434621276855,0.186,1.0
1.544483984085083,0.187,1.0
1.5445134645385743,0.188,1.0
1.5445148283538819,0.189,1.0
1.5445564923400878,0.19,1.0
1.544571610305786,0.191,1.0
1.5445828781433106,0.192,1.0
1.5445925896148682,0.193,1.0
1.5446130506591795,0.194,1.0
1.5446170614318848,0.195,1.0
1.5446331241455078,0.196,1.0
1.544649327331543,0.197,1.0
1.5446536806182862,0.198,1.0
1.5446610456390382,0.199,1.0
1.5446976886138917,0.2,1.0
1.5447102031402589,0.201,1.0
1.5447129134521485,0.202,1.0
1.544742293914795,0.203,1.0
1.5447477305603028,0.204,1.0
1.544783193496704,0.205,1.0
1.5448269046936036,0.206,1.0
1.544887363571167,0.207,1.0
1.5448934426422118,0.208,1.0
1.544906267791748,0.209,1.0
1.5449073337249757,0.21,1.0
1.5449357236480712,0.211,1.0
1.5449498508148194,0.212,1.0
1.5449840484924315,0.213,1.0
1.5450115209503175,0.214,1.0
1.5450139712677002,0.215,1.0
1.5450550042572022,0.216,1.0
1.5450896926727296,0.217,1.0
1.5450930193634034,0.218,1.0
1.545096751739502,0.219,1.0
1.5451125783691406,0.22,1.0
1.54513187600708,0.221,1.0
1.5451444796905518,0.222,1.0
1.5451630014038087,0.223,1.0
1.5451703009338378,0.224,1.0
1.5452179111633302,0.225,1.0
1.5452363617248535,0.226,1.0
1.5453448345031737,0.227,1.0
1.5453638041687012,0.228,1.0
1.5454054663085937,0.229,1.0
1.5454390761871337,0.23,1.0
1.5454602303009033,0.231,1.0
1.5454844575500488,0.232,1.0
1.5455091276855468,0.233,1.0
1.5455323401489258,0.234,1.0
1.5455355050811768,0.235,1.0
1.5455378443908692,0.236,1.0
1.5455397443847656,0.237,1.0
1.5455906915893554,0.238,1.0
1.5456154228363037,0.239,1.0
1.5456582245941162,0.24,1.0
1.5456587863311768,0.241,1.0
1.5456659728393554,0.242,1.0
1.5456959799499512,0.243,1.0
1.5457170216064453,0.244,1.0
1.545731990158081,0.245,1.0
1.545755055847168,0.246,1.0
1.5457800818023681,0.247,1.0
1.5457984863586425,0.248,1.0
1.545803319015503,0.249,1.0
1.545807294265747,0.25,1.0
1.5458235375518798,0.251,1.0
1.5458735894165039,0.252,1.0
1.5458833448486329,0.253,1.0
1.5458941260375976,0.254,1.0
1.5459106417541504,0.255,1.0
1.5459378098754883,0.256,1.0
1.545944524810791,0.257,1.0
1.5459449603881836,0.258,1.0
1.5459793686065675,0.259,1.0
1.5459870494995118,0.26,1.0
1.5459969972686767,0.261,1.0
1.5460191761016846,0.262,1.0
1.5460212893676757,0.263,1.0
1.5460539580535888,0.264,1.0
1.5460568801879884,0.265,1.0
1.5461151797180175,0.266,1.0
1.5461264532928467,0.267,1.0
1.5461299820404053,0.268,1.0
1.546140321105957,0.269,1.0
1.546263337097168,0.27,1.0
1.5462744976501466,0.271,1.0
1.5462875619354248,0.272,1.0
1.54631638671875,0.273,1.0
1.5463223926239014,0.274,1.0
1.5463518502960205,0.275,1.0
1.5463527177886962,0.276,1.0
1.5463773870391846,0.277,1.0
1.5464409972686768,0.278,1.0
1.54644704536438,0.279,1.0
1.5464501282196046,0.28,1.0
1.5464775432128905,0.281,1.0
1.54648101852417,0.282,1.0
1.5464819589385985,0.283,1.0
1.5464992513580322,0.284,1.0
1.5465123035888673,0.285,1.0
1.5465234557647705,0.286,1.0
1.5465338940124511,0.287,1.0
1.5465359489746093,0.288,1.0
1.5465485790100097,0.289,1.0
1.5465810903625488,0.29,1.0
1.5465865524139404,0.291,1.0
1.546587918685913,0.292,1.0
1.5466048711090088,0.293,1.0
1.5466271567382812,0.294,1.0
1.5466359593811034,0.295,1.0
1.5466604090576173,0.296,1.0
1.5466874510040283,0.297,1.0
1.5466979142608643,0.298,1.0
1.5467200149078368,0.299,1.0
1.5467219278411866,0.3,1.0
1.5467359414215087,0.301,1.0
1.5467397972259522,0.302,1.0
1.546774959503174,0.303,1.0
1.5468376813049316,0.304,1.0
1.5468400647277831,0.305,1.0
1.5468422513275146,0.306,1.0
1.546844867477417,0.307,1.0
1.546847542892456,0.308,1.0
1.5468594682006835,0.309,1.0
1.5468882050323487,0.31,1.0
1.546922498336792,0.311,1.0
1.5469234477539062,0.312,1.0
1.5469442566223144,0.313,1.0
1.5469639875488281,0.314,1.0
1.5469680186462402,0.315,1.0
1.5469772493896485,0.316,1.0
1.5469984822235108,0.317,1.0
1.5470444618530272,0.318,1.0
1.5470473938751221,0.319,1.0
1.5470514293670654,0.32,1.0
1.5470560992431641,0.321,1.0
1.547060358001709,0.322,1.0
1.5470910856628417,0.323,1.0
1.5470937298431398,0.324,1.0
1.5471706396026612,0.325,1.0
1.5472001491851806,0.326,1.0
1.547254777984619,0.327,1.0
1.5472639143829345,0.328,1.0
1.54726748387146,0.329,1.0
1.5472736895446777,0.33,1.0
1.5473345054473877,0.331,1.0
1.547358863571167,0.332,1.0
1.5473655937194823,0.333,1.0
1.5473740695953369,0.334,1.0
1.5473807654418945,0.335,1.0
1.5473864004211426,0.336,1.0
1.5473889079589844,0.337,1.0
1.547389619354248,0.338,1.0
1.5474203082122804,0.339,1.0
1.5474209507446288,0.34,1.0
1.5474306604156494,0.341,1.0
1.5474398253936767,0.342,1.0
1.5474451858673095,0.343,1.0
1.547465406829834,0.344,1.0
1.5475010943450929,0.345,1.0
1.5475144592437744,0.346,1.0
1.5476355660400392,0.347,1.0
1.5476575162963868,0.348,1.0
1.547666828201294,0.349,1.0
1.5476728733215332,0.35,1.0
1.547676523086548,0.351,1.0
1.5477007886657714,0.352,1.0
1.5477743401947022,0.353,1.0
1.5478128206481934,0.354,1.0
1.547853051208496,0.355,1.0
1.5478597354278565,0.356,1.0
1.5478696506958007,0.357,1.0
1.5479169428710937,0.358,1.0
1.5479430998077393,0.359,1.0
1.5479642851257325,0.36,1.0
1.5479780718841554,0.361,1.0
1.5479789113311768,0.362,1.0
1.54799486227417,0.363,1.0
1.5479986214904786,0.364,1.0
1.5479995742797852,0.365,1.0
1.5480157747650147,0.366,1.0
1.5480158118896485,0.367,1.0
1.5480185011901855,0.368,1.0
1.548102391342163,0.369,1.0
1.5481051397857666,0.37,1.0
1.5481058562469483,0.371,1.0
1.5481119745330811,0.372,1.0
1.5481462200622558,0.373,1.0
1.5481918860321044,0.374,1.0
1.5482052823791503,0.375,1.0
1.5482404030456542,0.376,1.0
1.5482429469299317,0.377,1.0
1.548245357711792,0.378,1.0
1.5482510667419433,0.379,1.0
1.5483400679473878,0.38,1.0
1.548350816268921,0.381,1.0
1.5483592686767578,0.382,1.0
1.5483853019866944,0.383,1.0
1.5484329400177002,0.384,1.0
1.5484442241210938,0.385,1.0
1.5484502043151855,0.386,1.0
1.5484651265258789,0.387,1.0
1.5484796897888184,0.388,1.0
1.5485035576019288,0.389,1.0
1.548523992980957,0.39,1.0
1.5485665588073732,0.391,1.0
1.5485782675170898,0.392,1.0
1.5485976535491943,0.393,1.0
1.5486320843811034,0.394,1.0
1.5486406618652344,0.395,1.0
1.5486482904663086,0.396,1.0
1.5486621930236817,0.397,1.0
1.548672032470703,0.398,1.0
1.548788820449829,0.399,1.0
1.5488020300598144,0.4,1.0
1.5488167704315186,0.401,1.0
1.5488251571044922,0.402,1.0
1.5489125844421388,0.403,1.0
1.5489842162475587,0.404,1.0
1.549015365753174,0.405,1.0
1.5490874007110595,0.406,1.0
1.5490921543884277,0.407,1.0
1.549119815307617,0.408,1.0
1.5491278569335938,0.409,1.0
1.549134427947998,0.41,1.0
1.5491619894409179,0.411,1.0
1.549195318222046,0.412,1.0
1.5492437218933106,0.413,1.0
1.5492627666931151,0.414,1.0
1.5492628287658692,0.415,1.0
1.5492725310058593,0.416,1.0
1.5493035062561036,0.417,1.0
1.5493416443481445,0.418,1.0
1.5493573815002442,0.419,1.0
1.5493623753967285,0.42,1.0
1.5493641356506347,0.421,1.0
1.5493827174377441,0.422,1.0
1.5494133539428712,0.423,1.0
1.549458991973877,0.424,1.0
1.5494899631652832,0.425,1.0
1.5494996692199707,0.426,1.0
1.5495033745117188,0.427,1.0
1.5496118337554932,0.428,1.0
1.5496214566345214,0.429,1.0
1.5496663046417236,0.43,1.0
1.549670674041748,0.431,1.0
1.5497126720733643,0.432,1.0
1.5497513734283448,0.433,1.0
1.549846223602295,0.434,1.0
1.5498474428558349,0.435,1.0
1.5498476868591309,0.436,1.0
1.5498593899841309,0.437,1.0
1.5498770067596435,0.438,1.0
1.549884002380371,0.439,1.0
1.54989248046875,0.44,1.0
1.5499144983825683,0.441,1.0
1.5499541089019775,0.442,1.0
1.5499993500823974,0.443,1.0
1.550007376602173,0.444,1.0
1.550018043685913,0.445,1.0
1.5500333287506103,0.446,1.0
1.550050355682373,0.447,1.0
1.5500739269256592,0.448,1.0
1.5501544569702148,0.449,1.0
1.5501712616119385,0.45,1.0
1.5501953690490722,0.451,1.0
1.550199781600952,0.452,1.0
1.5502643578796387,0.453,1.0
1.550276701324463,0.454,1.0
1.5502938155517578,0.455,1.0
1.5503547512664795,0.456,1.0
1.550388959350586,0.457,1.0
1.5503936306915282,0.458,1.0
1.5504106706390381,0.459,1.0
1.550428105117798,0.46,1.0
1.5504336296539307,0.461,1.0
1.5504367206115723,0.462,1.0
1.5504475819549561,0.463,1.0
1.5505094132080077,0.464,1.0
1.550518445388794,0.465,1.0
1.5505562359008789,0.466,1.0
1.5505688315887451,0.467,1.0
1.5505701902160645,0.468,1.0
1.5505767998809814,0.469,1.0
1.5506043174591064,0.47,1.0
1.5507205590972901,0.471,1.0
1.550725170288086,0.472,1.0
1.5507342572021485,0.473,1.0
1.550758605178833,0.474,1.0
1.5507611082305908,0.475,1.0
1.5507670325164795,0.476,1.0
1.5507849646148681,0.477,1.0
1.5508060448913574,0.478,1.0
1.5508554981842042,0.479,1.0
1.5509061090545653,0.48,1.0
1.5509239579467773,0.481,1.0
1.5509254846038818,0.482,1.0
1.5509558703155517,0.483,1.0
1.5509724622650147,0.484,1.0
1.550991482635498,0.485,1.0
1.550993317703247,0.486,1.0
1.5510025752868652,0.487,1.0
1.5510138736114503,0.488,1.0
1.55103600579834,0.489,1.0
1.5511423201141357,0.49,1.0
1.5511516344299316,0.491,1.0
1.5511635260314942,0.492,1.0
1.5511773416900634,0.493,1.0
1.5511912214813233,0.494,1.0
1.5512071268157959,0.495,1.0
1.5512094639129639,0.496,1.0
1.5512171640625,0.497,1.0
1.5512251925506593,0.498,1.0
1.5512722322845458,0.499,1.0
1.5512847784881592,0.5,1.0
1.5512888981628419,0.501,1.0
1.5513001510925293,0.502,1.0
1.551341280380249,0.503,1.0
1.5513869998931884,0.504,1.0
1.551419290222168,0.505,1.0
1.5514444643554688,0.506,1.0
1.5514478243560792,0.507,1.0
1.551471391433716,0.508,1.0
1.5515411436920166,0.509,1.0
1.551549434020996,0.51,1.0
1.5516288280181885,0.511,1.0
1.551680650100708,0.512,1.0
1.5516820183410645,0.513,1.0
1.5516895586547852,0.514,1.0
1.551691960800171,0.515,1.0
1.551696557296753,0.516,1.0
1.5517477315826416,0.517,1.0
1.5517505345458984,0.518,1.0
1.5517737639312743,0.519,1.0
1.551813536315918,0.52,1.0
1.5518388945465087,0.521,1.0
1.5518600166625978,0.522,1.0
1.5518614748077393,0.523,1.0
1.5518716783905029,0.524,1.0
1.5518730004577637,0.525,1.0
1.5518817272033691,0.526,1.0
1.5518995183563233,0.527,1.0
1.5519105053405762,0.528,1.0
1.5519312613372802,0.529,1.0
1.5519452148590087,0.53,1.0
1.5519453194732666,0.531,1.0
1.5520027769622802,0.532,1.0
1.552004794342041,0.533,1.0
1.5520611794128418,0.534,1.0
1.5520880663909913,0.535,1.0
1.552130127822876,0.536,1.0
1.5521500579528809,0.537,1.0
1.5521577133026123,0.538,1.0
1.552201117416382,0.539,1.0
1.552212088821411,0.54,1.0
1.5523676538391113,0.541,1.0
1.5523721794128418,0.542,1.0
1.552383284439087,0.543,1.0
1.5524090312347412,0.544,1.0
1.5524206766204833,0.545,1.0
1.552460299194336,0.546,1.0
1.552465459777832,0.547,1.0
1.5525868006896972,0.548,1.0
1.5525911842346192,0.549,1.0
1.5525951187438964,0.55,1.0
1.5526338679504395,0.551,1.0
1.5526350464630128,0.552,1.0
1.5526549093322752,0.553,1.0
1.552693698638916,0.554,1.0
1.5527309096069335,0.555,1.0
1.5527340182189941,0.556,1.0
1.552782495376587,0.557,1.0
1.5527841920318604,0.558,1.0
1.5527882569580078,0.559,1.0
1.5528135966644288,0.56,1.0
1.5529486288909913,0.561,1.0
1.5529759375,0.562,1.0
1.552982956954956,0.563,1.0
1.5529919989166259,0.564,1.0
1.5529938874359133,0.565,1.0
1.5530259614868165,0.566,1.0
1.5530358540496827,0.567,1.0
1.5530477613983154,0.568,1.0
1.5530551460723876,0.569,1.0
1.5530629428863525,0.57,1.0
1.5530669462280273,0.571,1.0
1.5531010380706787,0.572,1.0
1.5531211072540283,0.573,1.0
1.5531911927185058,0.574,1.0
1.5532279211883544,0.575,1.0
1.5532341917114258,0.576,1.0
1.5533232363891603,0.577,1.0
1.553340501083374,0.578,1.0
1.5533898995056152,0.579,1.0
1.553442035095215,0.58,1.0
1.5534495757751465,0.581,1.0
1.5534860284271241,0.582,1.0
1.5535534508666993,0.583,1.0
1.5535698325958252,0.584,1.0
1.5535775638427733,0.585,1.0
1.5535949409179688,0.586,1.0
1.5536105173187256,0.587,1.0
1.5536331345367431,0.588,1.0
1.5536371876525878,0.589,1.0
1.5536511870269776,0.59,1.0
1.5536715236663818,0.591,1.0
1.5537461844787597,0.592,1.0
1.5537932919158937,0.593,1.0
1.5538430467071533,0.594,1.0
1.5538676485137939,0.595,1.0
1.5538740219573974,0.596,1.0
1.553893134979248,0.597,1.0
1.5539213146972657,0.598,1.0
1.5540078291015624,0.599,1.0
1.5540177488250733,0.6,1.0
1.5540229125518799,0.601,1.0
1.5540281703796386,0.602,1.0
1.554064386856079,0.603,1.0
1.5540801766052246,0.604,1.0
1.5541002307739258,0.605,1.0
1.5541038248443604,0.606,1.0
1.5541153410949706,0.607,1.0
1.5541187129058838,0.608,1.0
1.5541671378326416,0.609,1.0
1.554287028427124,0.61,1.0
1.5543232692565918,0.611,1.0
1.5543304218139649,0.612,1.0
1.5543435886383057,0.613,1.0
1.5543773729248047,0.614,1.0
1.5544034693450928,0.615,1.0
1.55442478125,0.616,1.0
1.5544991277160645,0.617,1.0
1.5546270398406983,0.618,1.0
1.5546608699645996,0.619,1.0
1.5546688948822023,0.62,1.0
1.5546699626159668,0.621,1.0
1.5546930299987793,0.622,1.0
1.554764097213745,0.623,1.0
1.5547709986572265,0.624,1.0
1.5548113600616456,0.625,1.0
1.5548113787841797,0.626,1.0
1.5548731267852782,0.627,1.0
1.5549105756988526,0.628,1.0
1.5549163009185791,0.629,1.0
1.5549224263153076,0.63,1.0
1.5549361380767823,0.631,1.0
1.554967799331665,0.632,1.0
1.5549856423950195,0.633,1.0
1.5550009938354492,0.634,1.0
1.555054677230835,0.635,1.0
1.555081929550171,0.636,1.0
1.5550827250823975,0.637,1.0
1.5551318399505616,0.638,1.0
1.5551353692626952,0.639,1.0
1.5551622231750488,0.64,1.0
1.5551891614227296,0.641,1.0
1.5551926008605956,0.642,1.0
1.555194873703003,0.643,1.0
1.5551953491363526,0.644,1.0
1.5552331850891112,0.645,1.0
1.5552542406921386,0.646,1.0
1.5552774801940916,0.647,1.0
1.5552871220855713,0.648,1.0
1.5553339394836425,0.649,1.0
1.5553636374969482,0.65,1.0
1.555365605529785,0.651,1.0
1.555422730026245,0.652,1.0
1.5554335518341065,0.653,1.0
1.5554704671783448,0.654,1.0
1.55549803666687,0.655,1.0
1.5555224835357666,0.656,1.0
1.5555233877868653,0.657,1.0
1.555535164352417,0.658,1.0
1.5555572931823731,0.659,1.0
1.555563960006714,0.66,1.0
1.55568251953125,0.661,1.0
1.5556837844696045,0.662,1.0
1.555778468826294,0.663,1.0
1.5557914447174073,0.664,1.0
1.555871602142334,0.665,1.0
1.5558952678985596,0.666,1.0
1.555901349456787,0.667,1.0
1.5559036489868163,0.668,1.0
1.5559086575927734,0.669,1.0
1.5560309067993165,0.67,1.0
1.5560564812469482,0.671,1.0
1.5560589966888427,0.672,1.0
1.5560815667419434,0.673,1.0
1.5560948793945313,0.674,1.0
1.556102738708496,0.675,1.0
1.5561591713867187,0.676,1.0
1.5562337105407715,0.677,1.0
1.556257976119995,0.678,1.0
1.5562872627105713,0.679,1.0
1.556291446166992,0.68,1.0
1.5562960316467285,0.681,1.0
1.5563045683898926,0.682,1.0
1.5563066296234132,0.683,1.0
1.5563084090423585,0.684,1.0
1.5563782996368407,0.685,1.0
1.5564086902923584,0.686,1.0
1.556418293487549,0.687,1.0
1.5565940864105225,0.688,1.0
1.5566180616607665,0.689,1.0
1.5566189394378662,0.69,1.0
1.5566516447296141,0.691,1.0
1.5567042156677247,0.692,1.0
1.5567176043548585,0.693,1.0
1.556732012161255,0.694,1.0
1.5567338256530763,0.695,1.0
1.5567450992279053,0.696,1.0
1.5567468867645264,0.697,1.0
1.5568044122161866,0.698,1.0
1.5568524079589843,0.699,1.0
1.5568686407928467,0.7,1.0
1.5569113748931884,0.701,1.0
1.5569171831207276,0.702,1.0
1.556929429534912,0.703,1.0
1.556943654373169,0.704,1.0
1.5569833516693115,0.705,1.0
1.5570161209259032,0.706,1.0
1.5570391366119385,0.707,1.0
1.5571030050506591,0.708,1.0
1.5571212576904296,0.709,1.0
1.5571279655151367,0.71,1.0
1.5571415565795899,0.711,1.0
1.557145991607666,0.712,1.0
1.557173947555542,0.713,1.0
1.5571815458984377,0.714,1.0
1.5571971673736573,0.715,1.0
1.5572229431762696,0.716,1.0
1.5572375126647948,0.717,1.0
1.5572687578735351,0.718,1.0
1.5572733484954835,0.719,1.0
1.5572759983825684,0.72,1.0
1.5572923464508057,0.721,1.0
1.557341201889038,0.722,1.0
1.557373735534668,0.723,1.0
1.5574025166015626,0.724,1.0
1.557403470840454,0.725,1.0
1.5574124467773438,0.726,1.0
1.5574188091430663,0.727,1.0
1.5574803345947266,0.728,1.0
1.5575520830841065,0.729,1.0
1.55761864453125,0.73,1.0
1.5576403733673096,0.731,1.0
1.55766456880188,0.732,1.0
1.557696441268921,0.733,1.0
1.5577241651611329,0.734,1.0
1.5577440786590575,0.735,1.0
1.5577765239562988,0.736,1.0
1.5577864888000488,0.737,1.0
1.5577951234588625,0.738,1.0
1.557825248413086,0.739,1.0
1.557830079864502,0.74,1.0
1.5578743478546142,0.741,1.0
1.5578947116699218,0.742,1.0
1.557895388595581,0.743,1.0
1.5579013422698975,0.744,1.0
1.5579210525054932,0.745,1.0
1.5579358265838623,0.746,1.0
1.5579836587219238,0.747,1.0
1.5580089461517332,0.748,1.0
1.5580241043395997,0.749,1.0
1.5580560508575438,0.75,1.0
1.5580762532348633,0.751,1.0
1.558095263244629,0.752,1.0
1.558104182723999,0.753,1.0
1.5581131845703124,0.754,1.0
1.55812114503479,0.755,1.0
1.5581945631713867,0.756,1.0
1.5581996903686524,0.757,1.0
1.5582278016052244,0.758,1.0
1.5582303067932128,0.759,1.0
1.558247796005249,0.76,1.0
1.5582701106872558,0.761,1.0
1.5582963814849853,0.762,1.0
1.5583117149658203,0.763,1.0
1.5583220843658447,0.764,1.0
1.5583478811035156,0.765,1.0
1.5583593567352294,0.766,1.0
1.5584639557952882,0.767,1.0
1.5584857432556152,0.768,1.0
1.5584944424743652,0.769,1.0
1.5585053172454835,0.77,1.0
1.558512826019287,0.771,1.0
1.5585202441558839,0.772,1.0
1.5585297218780518,0.773,1.0
1.5585305017395021,0.774,1.0
1.558551742248535,0.775,1.0
1.5585687077331543,0.776,1.0
1.5586177888946533,0.777,1.0
1.5586902162322998,0.778,1.0
1.5587166302185058,0.779,1.0
1.558717528137207,0.78,1.0
1.5587579345397948,0.781,1.0
1.5588036231994629,0.782,1.0
1.5588122463684082,0.783,1.0
1.558820360031128,0.784,1.0
1.5588460698242188,0.785,1.0
1.5588531883087158,0.786,1.0
1.558865712677002,0.787,1.0
1.5588892751007082,0.788,1.0
1.5589126607666015,0.789,1.0
1.5589463524780274,0.79,1.0
1.5589526168518066,0.791,1.0
1.5589538916778565,0.792,1.0
1.5589688954467773,0.793,1.0
1.558984710708618,0.794,1.0
1.5590053944244384,0.795,1.0
1.5590104259643556,0.796,1.0
1.5590684144744873,0.797,1.0
1.5590804012145996,0.798,1.0
1.5591285454559327,0.799,1.0
1.5591467093811036,0.8,1.0
1.5591539050140382,0.801,1.0
1.5591928046875,0.802,1.0
1.5592397951660155,0.803,1.0
1.5592399156188965,0.804,1.0
1.5593190502166747,0.805,1.0
1.559338239227295,0.806,1.0
1.5594025590362548,0.807,1.0
1.5594357190246582,0.808,1.0
1.5594513545684814,0.809,1.0
1.5594625195007323,0.81,1.0
1.5595365953979492,0.811,1.0
1.559580093170166,0.812,1.0
1.559618359237671,0.813,1.0
1.5596219848480224,0.814,1.0
1.5596496772460937,0.815,1.0
1.55969421723938,0.816,1.0
1.5597154038391112,0.817,1.0
1.5597292881774902,0.818,1.0
1.5597400782623292,0.819,1.0
1.5597559596557617,0.82,1.0
1.5598402699584961,0.821,1.0
1.5598478974609375,0.822,1.0
1.5598597600097657,0.823,1.0
1.5598666673583985,0.824,1.0
1.5598739712677,0.825,1.0
1.5598902843780518,0.826,1.0
1.5598928606567384,0.827,1.0
1.559895806335449,0.828,1.0
1.5599007825164795,0.829,1.0
1.559942564743042,0.83,1.0
1.5599648220062257,0.831,1.0
1.559992704925537,0.832,1.0
1.5600012608337401,0.833,1.0
1.5600857580413818,0.834,1.0
1.5600867604522706,0.835,1.0
1.560092621520996,0.836,1.0
1.560174048980713,0.837,1.0
1.5602382429962158,0.838,1.0
1.5602417897033691,0.839,1.0
1.560253650970459,0.84,1.0
1.5603085224761963,0.841,1.0
1.560323014099121,0.842,1.0
1.5603349733581542,0.843,1.0
1.560439276184082,0.844,1.0
1.5604459961395263,0.845,1.0
1.560610122619629,0.846,1.0
1.5606299243011474,0.847,1.0
1.5606415155334472,0.848,1.0
1.560687117263794,0.849,1.0
1.5606878871765137,0.85,1.0
1.5607029255065918,0.851,1.0
1.5607775505218506,0.852,1.0
1.560778675918579,0.853,1.0
1.5607976458740234,0.854,1.0
1.5608651180419921,0.855,1.0
1.56089193359375,0.856,1.0
1.5608997845611572,0.857,1.0
1.5609032162017822,0.858,1.0
1.5609266319732666,0.859,1.0
1.5609411714019776,0.86,1.0
1.5609550333862305,0.861,1.0
1.5609764391479493,0.862,1.0
1.560984724533081,0.863,1.0
1.5609925246887206,0.864,1.0
1.561001565109253,0.865,1.0
1.5610277250976563,0.866,1.0
1.5610323612823487,0.867,1.0
1.561039827331543,0.868,1.0
1.5610494631347656,0.869,1.0
1.5610578359985352,0.87,1.0
1.5610759053039551,0.871,1.0
1.5610945909423828,0.872,1.0
1.5611344340057374,0.873,1.0
1.5611521802368165,0.874,1.0
1.5611779355926514,0.875,1.0
1.5611893593139647,0.876,1.0
1.5612039238586426,0.877,1.0
1.5612760973510742,0.878,1.0
1.5612765210723878,0.879,1.0
1.5612775426483154,0.88,1.0
1.5613017291564941,0.881,1.0
1.5613340077514648,0.882,1.0
1.5613512646942138,0.883,1.0
1.5614484092712402,0.884,1.0
1.561519258987427,0.885,1.0
1.5615500544433594,0.886,1.0
1.561564910522461,0.887,1.0
1.5616163312835694,0.888,1.0
1.5616205405578614,0.889,1.0
1.561634234802246,0.89,1.0
1.5616551625213624,0.891,1.0
1.5617787064971924,0.892,1.0
1.5618989800720215,0.893,1.0
1.5619039145812987,0.894,1.0
1.5619930972747802,0.895,1.0
1.5620093800506591,0.896,1.0
1.5620723239593506,0.897,1.0
1.5621408616333008,0.898,1.0
1.562162100326538,0.899,1.0
1.5621796450653076,0.9,1.0
1.5622145604095459,0.901,1.0
1.5622848212890625,0.902,1.0
1.5623894868011474,0.903,1.0
1.5624230921020508,0.904,1.0
1.562539371170044,0.905,1.0
1.5625894199066162,0.906,1.0
1.5627723325195313,0.907,1.0
1.5629340669403076,0.908,1.0
1.562961459121704,0.909,1.0
1.5629633139953614,0.91,1.0
1.5630477847290039,0.911,1.0
1.563243733139038,0.912,1.0
1.5632553162078857,0.913,1.0
1.5633047163848877,0.914,1.0
1.5633578114471436,0.915,1.0
1.5634522378234863,0.916,1.0
1.5634558589782714,0.917,1.0
1.563494603164673,0.918,1.0
1.5637567160644532,0.919,1.0
1.563851084701538,0.92,1.0
1.5639295108337403,0.921,1.0
1.5639462927856445,0.922,1.0
1.5641567369995117,0.923,1.0
1.5641790176849366,0.924,1.0
1.564190942993164,0.925,1.0
1.564193747406006,0.926,1.0
1.5642603172149658,0.927,1.0
1.5643011930236816,0.928,1.0
1.5643507749786376,0.929,1.0
1.5644387249450682,0.93,1.0
1.5644558618774416,0.931,1.0
1.564562624862671,0.932,1.0
1.5645870811767577,0.933,1.0
1.5646003878479005,0.934,1.0
1.5646265948486329,0.935,1.0
1.5648346614227295,0.936,1.0
1.5648442765960693,0.937,1.0
1.564887886505127,0.938,1.0
1.5651606716308595,0.939,1.0
1.5652937499389648,0.94,1.0
1.5653108290100097,0.941,1.0
1.5654628542022706,0.942,1.0
1.565534779434204,0.943,1.0
1.5657616476135254,0.944,1.0
1.5658318514709473,0.945,1.0
1.5659803015899658,0.946,1.0
1.5660868224639892,0.947,1.0
1.5660883152160645,0.948,1.0
1.5662444600982666,0.949,1.0
1.5662890610809326,0.95,1.0
1.5663048152313233,0.951,1.0
1.5664311483612061,0.952,1.0
1.5664809064788818,0.953,1.0
1.5665913480377198,0.954,1.0
1.5668913538665772,0.955,1.0
1.5669798924560547,0.956,1.0
1.567132622177124,0.957,1.0
1.5672119939117433,0.958,1.0
1.5672684568023683,0.959,1.0
1.567462179458618,0.96,1.0
1.5676763230895996,0.961,1.0
1.5677748195343018,0.962,1.0
1.567781487258911,0.963,1.0
1.5678806390533446,0.964,1.0
1.5679150028686524,0.965,1.0
1.5679331869659423,0.966,1.0
1.5680495500183105,0.967,1.0
1.5680499103393555,0.968,1.0
1.568251540939331,0.969,1.0
1.5682774058990478,0.97,1.0
1.5682784973449706,0.971,1.0
1.5684571379547119,0.972,1.0
1.5686528292999267,0.973,1.0
1.5687005988769531,0.974,1.0
1.569211551635742,0.975,1.0
1.5693404565734863,0.976,1.0
1.5697273223419188,0.977,1.0
1.5698540469512938,0.978,1.0
1.569932955596924,0.979,1.0
1.5699729923553467,0.98,1.0
1.5699746490631104,0.981,1.0
1.5704674578552247,0.982,1.0
1.5706878108673095,0.983,1.0
1.5708504773101806,0.984,1.0
1.5708829615325928,0.985,1.0
1.5720828709716799,0.986,1.0
1.5722479736328125,0.987,1.0
1.5722818491973878,0.988,1.0
1.5729135150756837,0.989,1.0
1.5731305877227784,0.99,1.0
1.5736884224700927,0.991,1.0
1.5739320040893554,0.992,1.0
1.5756625919036866,0.993,1.0
1.576116747756958,0.994,1.0
1.5769805185394288,0.995,1.0
1.5770452552947998,0.996,1.0
1.579717644668579,0.997,1.0
1.581005262573242,0.998,1.0
1.5854424645233154,0.999,1.0
1.6100345534210205,1.0,1.0


==> 20_performance_profile.csv <==
Time,Hybrid,Classic
0.009847512985229491,0.0,1.0
0.010206527648925781,0.0,1.0
0.010277768478393555,0.0,1.0
0.010417536209106446,0.0,1.0
0.010420131530761718,0.0,1.0
0.010756314102172851,0.0,1.0
0.010938176818847655,0.0,1.0
0.010948332870483399,0.0,1.0
0.010991194854736328,0.0,1.0
0.010991972427368164,0.0,1.0
0.010999555297851562,0.0,1.0
0.011001362075805664,0.0,1.0
0.011002032333374023,0.0,1.0
0.011002753173828126,0.0,1.0
0.01101036898803711,0.0,1.0
0.011012753173828126,0.0,1.0
0.011013549911499025,0.0,1.0
0.011014059494018555,0.0,1.0
0.011014641357421875,0.0,1.0
0.011017859283447265,0.0,1.0
0.011035813079833985,0.0,1.0
0.011037440063476562,0.0,1.0
0.011039808700561524,0.0,1.0
0.011040026748657226,0.0,1.0
0.01104089456176758,0.0,1.0
0.011045242065429688,0.0,1.0
0.011053507965087892,0.0,1.0
0.011056059494018555,0.0,1.0
0.01105743327331543,0.0,1.0
0.011058405960083008,0.0,1.0
0.011063437774658203,0.0,1.0
0.011065425384521484,0.0,1.0
0.01106555827331543,0.0,1.0
0.011066153472900391,0.0,1.0
0.011076262756347656,0.0,1.0
0.011076379394531249,0.0,1.0
0.01107734391784668,0.0,1.0
0.011089965637207032,0.0,1.0
0.011092337448120116,0.0,1.0
0.011094351028442383,0.0,1.0
0.01109572625732422,0.0,1.0
0.011099880981445312,0.0,1.0
0.011104882186889648,0.0,1.0
0.011107323867797851,0.0,1.0
0.011108135391235351,0.0,1.0
0.01111131414794922,0.0,1.0
0.011111543121337891,0.0,1.0
0.011112438095092773,0.0,1.0
0.011113761169433594,0.0,1.0
0.01111581155395508,0.0,1.0
0.011118842330932617,0.0,1.0
0.011119571365356445,0.0,1.0
0.01112265133666992,0.0,1.0
0.01112275799560547,0.0,1.0
0.011122914932250977,0.0,1.0
0.01112532748413086,0.0,1.0
0.011127555938720704,0.0,1.0
0.011130141296386717,0.0,1.0
0.011131967727661132,0.0,1.0
0.011132423110961914,0.0,1.0
0.011133812316894531,0.0,1.0
0.011139380722045898,0.0,1.0
0.01114009553527832,0.0,1.0
0.01114059864807129,0.0,1.0
0.011142544326782227,0.0,1.0
0.011142986007690429,0.0,1.0
0.011145242111206054,0.0,1.0
0.011147329452514648,0.0,1.0
0.011148842651367188,0.0,1.0
0.011148925704956054,0.0,1.0
0.011155276336669922,0.0,1.0
0.01115563005065918,0.0,1.0
0.011157438095092773,0.0,1.0
0.011161530746459961,0.0,1.0
0.011164472045898438,0.0,1.0
0.011167934982299805,0.0,1.0
0.011170092300415038,0.0,1.0
0.011170166931152343,0.0,1.0
0.011174286743164062,0.0,1.0
0.011175509170532227,0.0,1.0
0.011175965637207031,0.0,1.0
0.011178076568603515,0.0,1.0
0.011178320693969726,0.0,1.0
0.011179729629516601,0.0,1.0
0.011180248413085937,0.0,1.0
0.011187289916992188,0.0,1.0
0.011189824630737305,0.0,1.0
0.011196529067993163,0.0,1.0
0.011200202087402345,0.0,1.0
0.011212670928955079,0.0,1.0
0.011214554611206054,0.0,1.0
0.01121575112915039,0.0,1.0
0.011219142181396484,0.0,1.0
0.011221530746459962,0.0,1.0
0.011227190795898439,0.0,1.0
0.011228144470214843,0.0,1.0
0.011234166534423828,0.0,1.0
0.011238259063720703,0.0,1.0
0.011241524612426756,0.0,1.0
0.011253178421020507,0.0,1.0
0.011253664138793945,0.0,1.0
0.011253893676757812,0.0,1.0
0.011268675628662109,0.0,1.0
0.01127320558166504,0.0,1.0
0.011274397674560547,0.0,1.0
0.01127463609313965,0.0,1.0
0.011280358139038086,0.0,1.0
0.011281461776733398,0.0,1.0
0.01129423812866211,0.0,1.0
0.011303292648315429,0.0,1.0
0.011303484741210937,0.0,1.0
0.011306107345581054,0.0,1.0
0.01131159097290039,0.0,1.0
0.011317074600219726,0.0,1.0
0.011319697204589843,0.0,1.0
0.011323942413330079,0.0,1.0
0.011325849761962891,0.0,1.0
0.011330187622070314,0.0,1.0
0.01133214129638672,0.0,1.0
0.011334432830810547,0.0,1.0
0.01133447915649414,0.0,1.0
0.011335141296386717,0.0,1.0
0.01133590966796875,0.0,1.0
0.011342300643920899,0.0,1.0
0.011343062225341797,0.0,1.0
0.01134587692260742,0.0,1.0
0.011349022689819336,0.0,1.0
0.011351645294189453,0.0,1.0
0.01135283738708496,0.0,1.0
0.011354506317138672,0.0,1.0
0.011356890502929689,0.0,1.0
0.011361182037353515,0.0,1.0
0.01136189729309082,0.0,1.0
0.011363804641723634,0.0,1.0
0.011380017105102539,0.0,1.0
0.011383898498535156,0.0,1.0
0.011384070220947265,0.0,1.0
0.011384308639526367,0.0,1.0
0.011384500732421875,0.0,1.0
0.011386454406738281,0.0,1.0
0.011387646499633789,0.0,1.0
0.011389077011108398,0.0,1.0
0.011391799057006836,0.0,1.0
0.01139551431274414,0.0,1.0
0.011395660079956054,0.0,1.0
0.011398136917114257,0.0,1.0
0.011398375335693359,0.0,1.0
0.011400521102905273,0.0,1.0
0.011401713195800781,0.0,1.0
0.011403574218749999,0.0,1.0
0.01140624314880371,0.0,1.0
0.011407150497436524,0.0,1.0
0.011409296264648438,0.0,1.0
0.011409773101806641,0.0,1.0
0.011410203613281251,0.0,1.0
0.011410534683227539,0.0,1.0
0.011411249938964843,0.0,1.0
0.011412395706176758,0.0,1.0
0.011415779891967773,0.0,1.0
0.011418164077758789,0.0,1.0
0.011420548263549804,0.0,1.0
0.011420740356445313,0.0,1.0
0.011422647705078125,0.0,1.0
0.01142360137939453,0.0,1.0
0.011427654495239258,0.0,1.0
0.011427700820922851,0.0,1.0
0.011429608169555664,0.0,1.0
0.011430323425292968,0.0,1.0
0.011432707611083984,0.0,1.0
0.011433959609985353,0.0,1.0
0.011441396911621094,0.0,1.0
0.011441575424194335,0.0,1.0
0.01144439012145996,0.0,1.0
0.0114495890045166,0.0,1.0
0.011450350585937501,0.0,1.0
0.011450396911621094,0.0,1.0
0.011451542678833007,0.0,1.0
0.011451781097412109,0.0,1.0
0.011452973190307617,0.0,1.0
0.011453926864624025,0.0,1.0
0.011455118957519531,0.0,1.0
0.01145531105041504,0.0,1.0
0.011455834213256836,0.0,1.0
0.011459317840576173,0.0,1.0
0.01146007942199707,0.0,1.0
0.01146107942199707,0.0,1.0
0.011462463607788086,0.0,1.0
0.011462986770629884,0.0,1.0
0.011463702026367187,0.0,1.0
0.011464370956420899,0.0,1.0
0.011465132537841797,0.0,1.0
0.011465231979370116,0.0,1.0
0.011465563049316405,0.0,1.0
0.011465801467895508,0.0,1.0
0.011466755142211914,0.0,1.0
0.01146680146789551,0.0,1.0
0.011467993560791015,0.0,1.0
0.011468231979370117,0.0,1.0
0.011469900909423828,0.0,1.0
0.011470093002319336,0.0,1.0
0.01147029867553711,0.0,1.0
0.011472046676635742,0.0,1.0
0.011472761932373047,0.0,1.0
0.011473384536743165,0.0,1.0
0.011475622955322265,0.0,1.0
0.011475815048217772,0.0,1.0
0.011475815048217774,0.0,1.0
0.011476338211059572,0.0,1.0
0.01147919923400879,0.0,1.0
0.0114808681640625,0.0,1.0
0.011484206024169922,0.0,1.0
0.011484444442749025,0.0,1.0
0.011484636535644532,0.0,1.0
0.011484921279907226,0.0,1.0
0.011484921279907228,0.0,1.0
0.011489212814331054,0.0,1.0
0.011489212814331056,0.0,1.0
0.011489689651489257,0.0,1.0
0.011489928070068359,0.0,1.0
0.01148992807006836,0.0,1.0
0.01149159700012207,0.0,1.0
0.011491835418701172,0.0,1.0
0.011492027511596678,0.0,1.0
0.011492073837280273,0.0,1.0
0.011492742767333985,0.0,1.0
0.011492789093017578,0.0,1.0
0.011493742767333984,0.0,1.0
0.01149469644165039,0.0,1.0
0.011495650115966797,0.0,1.0
0.011496319046020506,0.0,1.0
0.011496365371704103,0.0,1.0
0.011496603790283203,0.0,1.0
0.011496842208862304,0.0,1.0
0.011497319046020507,0.0,1.0
0.011498034301757812,0.0,1.0
0.01149922639465332,0.0,1.0
0.011500372161865235,0.0,1.0
0.011502564254760742,0.0,1.0
0.011505186859130859,0.0,1.0
0.011505378952026368,0.0,1.0
0.01150542527770996,0.0,1.0
0.011505902114868164,0.0,1.0
0.01150685578918457,0.0,1.0
0.011507094207763672,0.0,1.0
0.01150728630065918,0.0,1.0
0.011507524719238282,0.0,1.0
0.01150828630065918,0.0,1.0
0.01150871681213379,0.0,1.0
0.011510432067871093,0.0,1.0
0.011510908905029298,0.0,1.0
0.011511147323608398,0.0,1.0
0.011511769927978517,0.0,1.0
0.011511862579345705,0.0,1.0
0.011512100997924804,0.0,1.0
0.011512816253662109,0.0,1.0
0.01151324676513672,0.0,1.0
0.01151458462524414,0.0,1.0
0.011514962020874023,0.0,1.0
0.011515154113769532,0.0,1.0
0.011515392532348633,0.0,1.0
0.011515438858032226,0.0,1.0
0.011515869369506835,0.0,1.0
0.011516061462402343,0.0,1.0
0.011516630950927734,0.0,1.0
0.011516869369506836,0.0,1.0
0.011517107788085937,0.0,1.0
0.011517299880981446,0.0,1.0
0.011518061462402343,0.0,1.0
0.01151825355529785,0.0,1.0
0.011519591415405274,0.0,1.0
0.011521876159667968,0.0,1.0
0.011522114578247072,0.0,1.0
0.01152354508972168,0.0,1.0
0.01152407504272461,0.0,1.0
0.011524452438354493,0.0,1.0
0.011524498764038087,0.0,1.0
0.01152521401977539,0.0,1.0
0.01152664453125,0.0,1.0
0.011527359786987304,0.0,1.0
0.01152850555419922,0.0,1.0
0.011529220809936524,0.0,1.0
0.011529459228515625,0.0,1.0
0.011531366577148438,0.0,1.0
0.011534035507202148,0.0,1.0
0.01153427392578125,0.0,1.0
0.011534466018676758,0.0,1.0
0.011538327041625976,0.0,1.0
0.011538757553100586,0.0,1.0
0.011539757553100586,0.0,1.0
0.011539995971679687,0.0,1.0
0.011540234390258789,0.0,1.0
0.011541188064575197,0.0,1.0
0.011542095413208008,0.0,1.0
0.011542141738891601,0.0,1.0
0.011543525924682618,0.0,1.0
0.01154376434326172,0.0,1.0
0.011544148529052735,0.0,1.0
0.011544956436157227,0.0,1.0
0.011546194854736328,0.0,1.0
0.01154643327331543,0.0,1.0
0.011547340621948243,0.0,1.0
0.011548579040527345,0.0,1.0
0.011549294296264648,0.0,1.0
0.011551870574951172,0.0,1.0
0.011551916900634765,0.0,1.0
0.011552108993530274,0.0,1.0
0.011552393737792968,0.0,1.0
0.011552585830688475,0.0,1.0
0.011552585830688477,0.0,1.0
0.011553824249267578,0.0,1.0
0.011554539505004882,0.0,1.0
0.011554777923583984,0.0,1.0
0.011555493179321289,0.0,1.0
0.01155573159790039,0.0,1.0
0.011555923690795899,0.0,1.0
0.011556162109375,0.0,1.0
0.011557162109375001,0.0,1.0
0.01155759262084961,0.0,1.0
0.011557877365112304,0.0,1.0
0.01155859262084961,0.0,1.0
0.011558831039428712,0.0,1.0
0.01155926155090332,0.0,1.0
0.011559307876586914,0.0,1.0
0.011561453643798828,0.0,1.0
0.011561930480957031,0.0,1.0
0.011562360992431641,0.0,1.0
0.011562884155273437,0.0,1.0
0.011563268341064453,0.0,1.0
0.011563837829589843,0.0,1.0
0.011564314666748047,0.0,1.0
0.011564983596801758,0.0,1.0
0.011565745178222656,0.0,1.0
0.011566698852539062,0.0,1.0
0.011567414108276367,0.0,1.0
0.01156908303833008,0.0,1.0
0.011569798294067382,0.0,1.0
0.011570705642700194,0.0,1.0
0.011570944061279296,0.0,1.0
0.011571182479858399,0.0,1.0
0.011571467224121095,0.0,1.0
0.011572136154174805,0.0,1.0
0.011573612991333007,0.0,1.0
0.01157408982849121,0.0,1.0
0.011574997177124024,0.0,1.0
0.011576142944335939,0.0,1.0
0.011576474014282226,0.0,1.0
0.011577666107177734,0.0,1.0
0.011578003967285156,0.0,1.0
0.011578142944335939,0.0,1.0
0.011579527130126954,0.0,1.0
0.01158005029296875,0.0,1.0
0.011581003967285156,0.0,1.0
0.011581196060180664,0.0,1.0
0.01158124238586426,0.0,1.0
0.011583149734497072,0.0,1.0
0.011583341827392577,0.0,1.0
0.011583626571655273,0.0,1.0
0.011584533920288086,0.0,1.0
0.011584580245971681,0.0,1.0
0.011585533920288086,0.0,1.0
0.011587918106079101,0.0,1.0
0.011588587036132811,0.0,1.0
0.011589110198974609,0.0,1.0
0.011589587036132812,0.0,1.0
0.01159054071044922,0.0,1.0
0.011591640151977538,0.0,1.0
0.011591686477661131,0.0,1.0
0.011591686477661133,0.0,1.0
0.011592163314819336,0.0,1.0
0.011592686477661132,0.0,1.0
0.011593163314819336,0.0,1.0
0.01159387857055664,0.0,1.0
0.011594070663452149,0.0,1.0
0.011595070663452148,0.0,1.0
0.01159530908203125,0.0,1.0
0.011596931686401368,0.0,1.0
0.011597170104980467,0.0,1.0
0.011597693267822265,0.0,1.0
0.011598362197875977,0.0,1.0
0.011598600616455079,0.0,1.0
0.011598885360717773,0.0,1.0
0.011598931686401368,0.0,1.0
0.011599123779296875,0.0,1.0
0.011599315872192383,0.0,1.0
0.011599362197875976,0.0,1.0
0.011600077453613281,0.0,1.0
0.011600315872192384,0.0,1.0
0.011600746383666993,0.0,1.0
0.01160150796508789,0.0,1.0
0.011601984802246093,0.0,1.0
0.011603130569458006,0.0,1.0
0.011603176895141601,0.0,1.0
0.011603415313720703,0.0,1.0
0.011603653732299804,0.0,1.0
0.01160503791809082,0.0,1.0
0.011606514755249025,0.0,1.0
0.011606706848144532,0.0,1.0
0.011606991592407226,0.0,1.0
0.011607230010986328,0.0,1.0
0.011609137359619142,0.0,1.0
0.011609375778198244,0.0,1.0
0.011610091033935547,0.0,1.0
0.011611011962890624,0.0,1.0
0.01161286619567871,0.0,1.0
0.01161366731262207,0.0,1.0
0.01161409782409668,0.0,1.0
0.011614620986938476,0.0,1.0
0.011615574661254882,0.0,1.0
0.011616051498413086,0.0,1.0
0.011616051498413087,0.0,1.0
0.011616289916992187,0.0,1.0
0.011616720428466797,0.0,1.0
0.011617197265625,0.0,1.0
0.011617243591308593,0.0,1.0
0.0116174356842041,0.0,1.0
0.011620104614257812,0.0,1.0
0.011620819869995117,0.0,1.0
0.011621058288574218,0.0,1.0
0.01162172721862793,0.0,1.0
0.011622250381469726,0.0,1.0
0.011622680892944336,0.0,1.0
0.011623157730102538,0.0,1.0
0.011623634567260743,0.0,1.0
0.011623680892944337,0.0,1.0
0.011624634567260744,0.0,1.0
0.011625349822998048,0.0,1.0
0.011625588241577148,0.0,1.0
0.011627018753051757,0.0,1.0
0.011627257171630859,0.0,1.0
0.01162768768310547,0.0,1.0
0.011627734008789064,0.0,1.0
0.011628548706054688,0.0,1.0
0.01162935661315918,0.0,1.0
0.011629595031738282,0.0,1.0
0.011630595031738281,0.0,1.0
0.01163102554321289,0.0,1.0
0.011631502380371092,0.0,1.0
0.01163155549621582,0.0,1.0
0.011632979217529298,0.0,1.0
0.011633886566162108,0.0,1.0
0.011634601821899414,0.0,1.0
0.01163555549621582,0.0,1.0
0.011636317077636718,0.0,1.0
0.01163655549621582,0.0,1.0
0.011636793914794922,0.0,1.0
0.011636939682006835,0.0,1.0
0.011637032333374023,0.0,1.0
0.011637608612060547,0.0,1.0
0.011637747589111328,0.0,1.0
0.011637939682006836,0.0,1.0
0.011639370193481446,0.0,1.0
0.011639893356323242,0.0,1.0
0.011641039123535157,0.0,1.0
0.011641277542114258,0.0,1.0
0.011641562286376953,0.0,1.0
0.011641992797851561,0.0,1.0
0.011642039123535156,0.0,1.0
0.011645330657958985,0.0,1.0
0.01164604591369629,0.0,1.0
0.01164704591369629,0.0,1.0
0.011648099029541014,0.0,1.0
0.011648238006591797,0.0,1.0
0.011648476425170898,0.0,1.0
0.011648668518066407,0.0,1.0
0.011648953262329101,0.0,1.0
0.011649383773803711,0.0,1.0
0.011649622192382813,0.0,1.0
0.011650145355224609,0.0,1.0
0.011650622192382814,0.0,1.0
0.011651575866699218,0.0,1.0
0.011653198471069336,0.0,1.0
0.01165367530822754,0.0,1.0
0.011654152145385743,0.0,1.0
0.011654390563964844,0.0,1.0
0.01165448321533203,0.0,1.0
0.011655059494018556,0.0,1.0
0.011655105819702149,0.0,1.0
0.011655152145385744,0.0,1.0
0.01165701316833496,0.0,1.0
0.011657774749755859,0.0,1.0
0.01165844367980957,0.0,1.0
0.011658682098388672,0.0,1.0
0.011658874191284179,0.0,1.0
0.01165920526123047,0.0,1.0
0.011659351028442382,0.0,1.0
0.011659397354125977,0.0,1.0
0.01165944367980957,0.0,1.0
0.011659635772705077,0.0,1.0
0.011659920516967773,0.0,1.0
0.011660589447021483,0.0,1.0
0.011660589447021485,0.0,1.0
0.011662258377075196,0.0,1.0
0.011662688888549804,0.0,1.0
0.011662735214233399,0.0,1.0
0.01166440414428711,0.0,1.0
0.011665119400024414,0.0,1.0
0.01166516572570801,0.0,1.0
0.01166607307434082,0.0,1.0
0.011666742004394532,0.0,1.0
0.011666788330078125,0.0,1.0
0.011667073074340822,0.0,1.0
0.01166750358581543,0.0,1.0
0.011668026748657226,0.0,1.0
0.011669126190185546,0.0,1.0
0.011669172515869141,0.0,1.0
0.011669934097290039,0.0,1.0
0.011672079864501953,0.0,1.0
0.011672271957397461,0.0,1.0
0.01167303353881836,0.0,1.0
0.01167346405029297,0.0,1.0
0.011674186096191407,0.0,1.0
0.011674464050292968,0.0,1.0
0.011674894561767579,0.0,1.0
0.01167656349182129,0.0,1.0
0.01167780191040039,0.0,1.0
0.011678755584716797,0.0,1.0
0.011679424514770508,0.0,1.0
0.01167966293334961,0.0,1.0
0.011679709259033203,0.0,1.0
0.011680477630615235,0.0,1.0
0.01168090135192871,0.0,1.0
0.01168109344482422,0.0,1.0
0.011682523956298829,0.0,1.0
0.01168276237487793,0.0,1.0
0.011682808700561523,0.0,1.0
0.011683047119140625,0.0,1.0
0.011683239212036133,0.0,1.0
0.011683477630615235,0.0,1.0
0.011684716049194336,0.0,1.0
0.011685623397827149,0.0,1.0
0.011687053909301756,0.0,1.0
0.011687053909301758,0.0,1.0
0.011687338653564455,0.0,1.0
0.011688007583618164,0.0,1.0
0.011689246002197265,0.0,1.0
0.011689722839355468,0.0,1.0
0.011690199676513672,0.0,1.0
0.011691107025146485,0.0,1.0
0.011693252792358397,0.0,1.0
0.011693299118041992,0.0,1.0
0.011693537536621093,0.0,1.0
0.011693968048095704,0.0,1.0
0.011695398559570313,0.0,1.0
0.011697067489624022,0.0,1.0
0.011697782745361329,0.0,1.0
0.011697829071044922,0.0,1.0
0.01169788218688965,0.0,1.0
0.01169878274536133,0.0,1.0
0.01169945167541504,0.0,1.0
0.011700166931152344,0.0,1.0
0.011700835861206054,0.0,1.0
0.011702597442626953,0.0,1.0
0.01170398162841797,0.0,1.0
0.011704657348632814,0.0,1.0
0.011704935302734375,0.0,1.0
0.011707604232788086,0.0,1.0
0.011708273162841797,0.0,1.0
0.011709273162841798,0.0,1.0
0.01170975,0.0,1.0
0.011709942092895506,0.0,1.0
0.01171018051147461,0.0,1.0
0.011710657348632813,0.0,1.0
0.011711372604370118,0.0,1.0
0.01171161102294922,0.0,1.0
0.011712564697265625,0.0,1.0
0.011712803115844727,0.0,1.0
0.011712863021850586,0.0,1.0
0.011712895767211915,0.0,1.0
0.011713041534423829,0.0,1.0
0.011714425720214843,0.0,1.0
0.011715233627319336,0.0,1.0
0.011715425720214844,0.0,1.0
0.011715863021850586,0.0,1.0
0.011717856231689453,0.0,1.0
0.011718048324584961,0.0,1.0
0.011719525161743164,0.0,1.0
0.011720194091796874,0.0,1.0
0.011720240417480468,0.0,1.0
0.011723531951904296,0.0,1.0
0.011724293533325195,0.0,1.0
0.011725485626220703,0.0,1.0
0.011725962463378906,0.0,1.0
0.011730684509277344,0.0,1.0
0.011731399765014649,0.0,1.0
0.01173163818359375,0.0,1.0
0.011734737625122069,0.0,1.0
0.011734976043701172,0.0,1.0
0.011735214462280274,0.0,1.0
0.011735260787963869,0.0,1.0
0.011735452880859375,0.0,1.0
0.01173573762512207,0.0,1.0
0.011735976043701173,0.0,1.0
0.011737025344848632,0.0,1.0
0.011737837066650391,0.0,1.0
0.011738121810913086,0.0,1.0
0.01174212860107422,0.0,1.0
0.01174236701965332,0.0,1.0
0.01174379753112793,0.0,1.0
0.011743843856811525,0.0,1.0
0.011744049530029298,0.0,1.0
0.011744320693969726,0.0,1.0
0.01174479753112793,0.0,1.0
0.01174522804260254,0.0,1.0
0.011745274368286132,0.0,1.0
0.011745466461181641,0.0,1.0
0.011745989624023437,0.0,1.0
0.01174832748413086,0.0,1.0
0.011749281158447266,0.0,1.0
0.01174975799560547,0.0,1.0
0.011751903762817383,0.0,1.0
0.011753619018554687,0.0,1.0
0.011754049530029296,0.0,1.0
0.01175646176147461,0.0,1.0
0.011759579483032226,0.0,1.0
0.011760248413085938,0.0,1.0
0.011761202087402344,0.0,1.0
0.011764268783569336,0.0,1.0
0.011764301528930664,0.0,1.0
0.011764778366088868,0.0,1.0
0.011765493621826172,0.0,1.0
0.011766162551879882,0.0,1.0
0.011767685714721681,0.0,1.0
0.011768354644775391,0.0,1.0
0.011769069900512696,0.0,1.0
0.011769618255615235,0.0,1.0
0.0117700235748291,0.0,1.0
0.011770308319091798,0.0,1.0
0.011772646179199217,0.0,1.0
0.011776745620727539,0.0,1.0
0.011776798736572265,0.0,1.0
0.011778129806518555,0.0,1.0
0.011779037155151367,0.0,1.0
0.011779368225097658,0.0,1.0
0.011779606643676757,0.0,1.0
0.011781150177001954,0.0,1.0
0.011781706085205079,0.0,1.0
0.011786428131103517,0.0,1.0
0.011790289154052735,0.0,1.0
0.011791242828369141,0.0,1.0
0.011791911758422851,0.0,1.0
0.011801686920166017,0.0,1.0
0.011803210083007814,0.0,1.0
0.011803879013061524,0.0,1.0
0.011808885803222657,0.0,1.0
0.01180936264038086,0.0,1.0
0.011810793151855467,0.0,1.0
0.011813177337646485,0.0,1.0
0.011814846267700196,0.0,1.0
0.011815799942016602,0.0,1.0
0.01182009147644043,0.0,1.0
0.011821568313598632,0.0,1.0
0.01182319091796875,0.0,1.0
0.011823429336547852,0.0,1.0
0.011823667755126954,0.0,1.0
0.011824621429443358,0.0,1.0
0.011826767196655274,0.0,1.0
0.011826813522338867,0.0,1.0
0.011826959289550782,0.0,1.0
0.0118295818939209,0.0,1.0
0.01183359197998047,0.0,1.0
0.011837257614135743,0.0,1.0
0.011843673782348633,0.0,1.0
0.011845270431518555,0.0,1.0
0.011847898620605469,0.0,1.0
0.011852861053466796,0.0,1.0
0.011852905090332032,0.0,1.0
0.011854900588989258,0.0,1.0
0.0118559461517334,0.0,1.0
0.011872543563842774,0.0,1.0
0.011874643005371095,0.0,1.0
0.011874689331054688,0.0,1.0
0.011876270431518553,0.0,1.0
0.0118774306640625,0.0,1.0
0.01187805238342285,0.0,1.0
0.011880504028320313,0.0,1.0
0.011881411376953126,0.0,1.0
0.011882088867187501,0.0,1.0
0.011885179748535157,0.0,1.0
0.011891503265380859,0.0,1.0
0.011893093887329101,0.0,1.0
0.011893780899047851,0.0,1.0
0.011895477310180664,0.0,1.0
0.011896006057739258,0.0,1.0
0.0118996416015625,0.0,1.0
0.01190015379333496,0.0,1.0
0.01190258430480957,0.0,1.0
0.011905968490600587,0.0,1.0
0.011910354888916015,0.0,1.0
0.011910550796508788,0.0,1.0
0.011910975280761718,0.0,1.0
0.011915231781005859,0.0,1.0
0.011916232986450195,0.0,1.0
0.011917272842407227,0.0,1.0
0.011917651000976564,0.0,1.0
0.011919617492675783,0.0,1.0
0.011924994247436524,0.0,1.0
0.011929287185668946,0.0,1.0
0.011929861862182617,0.0,1.0
0.01193310188293457,0.0,1.0
0.011933127075195313,0.0,1.0
0.01193377684020996,0.0,1.0
0.011933863464355468,0.0,1.0
0.011934009231567384,0.0,1.0
0.011934431869506835,0.0,1.0
0.011936962905883789,0.0,1.0
0.011937916580200197,0.0,1.0
0.011944115463256837,0.0,1.0
0.01194697508239746,0.0,1.0
0.011948770935058594,0.0,1.0
0.011950029602050782,0.0,1.0
0.011950791183471681,0.0,1.0
0.011952174606323243,0.0,1.0
0.011954844299316406,0.0,1.0
0.011954855590820313,0.0,1.0
0.011957121490478515,0.0,1.0
0.011958963027954102,0.0,1.0
0.011959374252319336,0.0,1.0
0.011963441513061522,0.0,1.0
0.01196748048400879,0.0,1.0
0.011967957321166992,0.0,1.0
0.011969130416870118,0.0,1.0
0.011969864669799804,0.0,1.0
0.01197124885559082,0.0,1.0
0.011974744094848633,0.0,1.0
0.011977101364135743,0.0,1.0
0.011980116668701173,0.0,1.0
0.011981963348388672,0.0,1.0
0.011983717819213868,0.0,1.0
0.011992625732421875,0.0,1.0
0.011992688735961914,0.0,1.0
0.01199560041809082,0.0,1.0
0.011999329055786132,0.0,1.0
0.012008569000244142,0.0,1.0
0.01200910968017578,0.0,1.0
0.012010872665405273,0.0,1.0
0.012014522232055664,0.0,1.0
0.01201744107055664,0.0,1.0
0.012018694152832032,0.0,1.0
0.012021468551635741,0.0,1.0
0.012024799621582032,0.0,1.0
0.012026183807373046,0.0,1.0
0.012029270431518553,0.0,1.0
0.012030720550537109,0.0,1.0
0.012032192489624022,0.0,1.0
0.012032650802612304,0.0,1.0
0.012032999267578125,0.0,1.0
0.012034322143554689,0.0,1.0
0.012045006057739258,0.0,1.0
0.012047160552978517,0.0,1.0
0.012050097946166991,0.0,1.0
0.012052016387939452,0.0,1.0
0.012055093124389649,0.0,1.0
0.012057965438842773,0.0,1.0
0.012060132659912109,0.0,1.0
0.012064103973388671,0.0,1.0
0.012065105941772462,0.0,1.0
0.012066748596191406,0.0,1.0
0.012072623077392578,0.0,1.0
0.012076477310180663,0.0,1.0
0.012077759582519531,0.0,1.0
0.012079105621337892,0.0,1.0
0.012080729309082031,0.0,1.0
0.01209095394897461,0.0,1.0
0.01209232290649414,0.0,1.0
0.012092794052124023,0.0,1.0
0.012093027435302734,0.0,1.0
0.012096290481567382,0.0,1.0
0.012099127075195313,0.0,1.0
0.012100543243408202,0.0,1.0
0.012106885925292969,0.0,1.0
0.01212745718383789,0.0,1.0
0.01213160238647461,0.0,1.0
0.012131744094848634,0.0,1.0
0.012136945190429687,0.0,1.0
0.01214648651123047,0.0,1.0
0.012147724929809572,0.0,1.0
0.012156286102294921,0.0,1.0
0.012157930603027344,0.0,1.0
0.01215854850769043,0.0,1.0
0.012164959335327147,0.0,1.0
0.012166838195800781,0.0,1.0
0.012170805206298827,0.0,1.0
0.012180818786621094,0.0,1.0
0.012183156646728515,0.0,1.0
0.0121832274017334,0.0,1.0
0.01218344139099121,0.0,1.0
0.01218626806640625,0.0,1.0
0.012193107879638673,0.0,1.0
0.012195706771850586,0.0,1.0
0.012200937072753906,0.0,1.0
0.012202706970214843,0.0,1.0
0.012203949005126953,0.0,1.0
0.01220676222229004,0.0,1.0
0.012209621109008788,0.0,1.0
0.012232572463989257,0.0,1.0
0.01223416311645508,0.0,1.0
0.012235195419311522,0.0,1.0
0.012237784194946288,0.0,1.0
0.01223880303955078,0.0,1.0
0.012244680633544922,0.0,1.0
0.012246248977661132,0.0,1.0
0.012254013290405274,0.0,1.0
0.01225548860168457,0.0,1.0
0.012256695037841797,0.0,1.0
0.012259310089111327,0.0,1.0
0.012261222381591799,0.0,1.0
0.012265543243408202,0.0,1.0
0.012271335723876953,0.0,1.0
0.012271346572875977,0.0,1.0
0.012275641601562502,0.0,1.0
0.012276443725585938,0.0,1.0
0.012280383575439452,0.0,1.0
0.012298359146118164,0.0,1.0
0.012308323028564452,0.0,1.0
0.01231290267944336,0.0,1.0
0.012317949005126953,0.0,1.0
0.012336744537353516,0.0,1.0
0.012345277099609375,0.0,1.0
0.01235295623779297,0.0,1.0
0.012353127639770508,0.0,1.0
0.012353864349365234,0.0,1.0
0.012355515884399414,0.0,1.0
0.012356600860595703,0.0,1.0
0.012359195419311523,0.0,1.0
0.01237221940612793,0.0,1.0
0.01237276222229004,0.0,1.0
0.012382650802612303,0.0,1.0
0.012384153366088866,0.0,1.0
0.0123906767578125,0.0,1.0
0.012392086181640624,0.0,1.0
0.012394471084594728,0.0,1.0
0.012398454650878906,0.0,1.0
0.012402878372192382,0.0,1.0
0.012414160552978516,0.0,1.0
0.01241448860168457,0.0,1.0
0.012420391372680663,0.0,1.0
0.012423005737304687,0.0,1.0
0.012427384582519532,0.0,1.0
0.012427385910034179,0.0,1.0
0.012427812881469727,0.0,1.0
0.012430492660522461,0.0,1.0
0.012436999389648437,0.0,1.0
0.01243842869567871,0.0,1.0
0.012438474380493163,0.0,1.0
0.012449959854125977,0.0,1.0
0.012452383575439452,0.0,1.0
0.012455016387939452,0.0,1.0
0.012458929244995118,0.0,1.0
0.012478577239990234,0.0,1.0
0.012482219406127931,0.0,1.0
0.012484661529541015,0.0,1.0
0.012488043869018554,0.0,1.0
0.01249105484008789,0.0,1.0
0.01249921305847168,0.0,1.0
0.012502027435302734,0.0,1.0
0.01250795394897461,0.0,1.0
0.012512332870483398,0.0,1.0
0.012514657913208008,0.0,1.0
0.012520893051147463,0.0,1.0
0.012528632766723632,0.0,1.0
0.012542250305175782,0.0,1.0
0.01254735662841797,0.0,1.0
0.012557517654418945,0.0,1.0
0.012574828994750976,0.0,1.0
0.012590622879028322,0.0,1.0
0.01259426661682129,0.0,1.0
0.012595878540039062,0.0,1.0
0.012596360031127931,0.0,1.0
0.012596886856079102,0.0,1.0
0.01260142869567871,0.0,1.0
0.012608708419799806,0.0,1.0
0.01260919630432129,0.0,1.0
0.01261393426513672,0.0,1.0
0.012619197753906249,0.0,1.0
0.012626348098754884,0.0,1.0
0.012627600860595703,0.0,1.0
0.012629714645385742,0.0,1.0
0.012630692749023438,0.0,1.0
0.012631661529541014,0.0,1.0
0.012631725494384766,0.0,1.0
0.012639383575439452,0.0,1.0
0.012665219085693359,0.0,1.0
0.012670515884399413,0.0,1.0
0.01267635806274414,0.0,1.0
0.012680472747802735,0.0,1.0
0.01268764762878418,0.0,1.0
0.012719649841308594,0.0,1.0
0.012723760131835937,0.0,1.0
0.01272536003112793,0.0,1.0
0.012735545013427736,0.0,1.0
0.012750494476318359,0.0,1.0
0.012757416687011719,0.0,1.0
0.012759168350219726,0.0,1.0
0.01276970243835449,0.0,1.0
0.012779725494384766,0.0,1.0
0.012792192855834961,0.0,1.0
0.012793726699829101,0.0,1.0
0.012803749160766601,0.0,1.0
0.012804554977416992,0.0,1.0
0.012805322906494141,0.0,1.0
0.012813354888916016,0.0,1.0
0.012834004333496093,0.0,1.0
0.012839455505371094,0.0,1.0
0.012841235260009767,0.0,1.0
0.012848472747802734,0.0,1.0
0.012848774230957032,0.0,1.0
0.012860457626342773,0.0,1.0
0.012867393020629884,0.0,1.0
0.012867975326538085,0.0,1.0
0.012877796493530274,0.0,1.0
0.012883503952026367,0.0,1.0
0.012890504272460938,0.0,1.0
0.012916573623657227,0.0,1.0
0.012917731887817382,0.0,1.0
0.012923618026733398,0.0,1.0
0.012931937927246093,0.0,1.0
0.01293668179321289,0.0,1.0
0.012939379684448242,0.0,1.0
0.012952911407470704,0.0,1.0
0.012955517654418946,0.0,1.0
0.01296214387512207,0.0,1.0
0.012962348098754883,0.0,1.0
0.012967354888916016,0.0,1.0
0.012968408569335937,0.0,1.0
0.01299392924499512,0.0,1.0
0.013014898864746093,0.0,1.0
0.013027033477783204,0.0,1.0
0.013034275939941406,0.0,1.0
0.013035393020629884,0.0,1.0
0.013041767929077148,0.0,1.0
0.013043065933227538,0.0,1.0
0.013046534286499024,0.0,1.0
0.013056622879028321,0.0,1.0
0.013071942260742188,0.0,1.0
0.01308446517944336,0.0,1.0
0.013086656188964844,0.0,1.0
0.013096683990478517,0.0,1.0
0.01310514387512207,0.0,1.0
0.013130346572875977,0.0,1.0
0.01314435662841797,0.0,1.0
0.013145321380615234,0.0,1.0
0.0131949423828125,0.0,1.0
0.013224429260253906,0.0,1.0
0.013227515884399414,0.0,1.0
0.013231734375,0.0,1.0
0.01324289372253418,0.0,1.0
0.01324393426513672,0.0,1.0
0.013246708419799805,0.0,1.0
0.01326753598022461,0.0,1.0
0.013285616134643555,0.0,1.0
0.013286408569335937,0.0,1.0
0.013299624984741212,0.0,1.0
0.013303623123168944,0.0,1.0
0.01330894137573242,0.0,1.0
0.013312731887817382,0.0,1.0
0.013329350875854492,0.0,1.0
0.013329380523681642,0.0,1.0
0.013333480529785157,0.0,1.0
0.013344625732421875,0.0,1.0
0.013345832534790039,0.0,1.0
0.013356073440551758,0.0,1.0
0.01337165623474121,0.0,1.0
0.013371712005615235,0.0,1.0
0.013391069290161133,0.0,1.0
0.013403420181274413,0.0,1.0
0.01340449969482422,0.0,1.0
0.013405429260253905,0.0,1.0
0.01343189372253418,0.0,1.0
0.013445232025146484,0.0,1.0
0.013458073440551757,0.0,1.0
0.013470623123168945,0.0,1.0
0.01347211378479004,0.0,1.0
0.013489350875854492,0.0,1.0
0.013534758361816408,0.0,1.0
0.01353726533508301,0.0,1.0
0.01355233139038086,0.0,1.0
0.013554706817626955,0.0,1.0
0.013573680633544923,0.0,1.0
0.013579033477783204,0.0,1.0
0.013583386352539062,0.0,1.0
0.01359818606567383,0.0,1.0
0.013658391372680665,0.0,1.0
0.013677850814819335,0.0,1.0
0.013688082443237305,0.0,1.0
0.013696731887817382,0.0,1.0
0.013698068984985353,0.0,1.0
0.01370754722595215,0.0,1.0
0.013726423797607423,0.0,1.0
0.013742760131835938,0.0,1.0
0.01379667515563965,0.0,1.0
0.013814576278686524,0.0,1.0
0.013883814376831054,0.0,1.0
0.013916449798583985,0.0,1.0
0.013960803817749024,0.0,1.0
0.01399522138977051,0.0,1.0
0.014008403350830078,0.0,1.0
0.014029845993041992,0.0,1.0
0.014052104110717775,0.0,1.0
0.014057649841308594,0.0,1.0
0.014085218688964844,0.0,1.0
0.014124378799438477,0.0,1.0
0.014132268066406252,0.0,1.0
0.014132473739624023,0.0,1.0
0.01415854722595215,0.0,1.0
0.014186379684448244,0.0,1.0
0.014187082443237305,0.0,1.0
0.014220789031982423,0.0,1.0
0.014313814376831054,0.0,1.0
0.014315658721923828,0.0,1.0
0.014336741699218749,0.0,1.0
0.014353573623657228,0.0,1.0
0.014376845993041992,0.0,1.0
0.014392627395629883,0.0,1.0
0.014394199615478515,0.0,1.0
0.014415789031982422,0.0,1.0
0.014473528396606445,0.0,1.0
0.014489084899902345,0.0,1.0
0.0145049423828125,0.0,1.0
0.014521850814819336,0.0,1.0
0.014552154693603516,0.0,1.0
0.014604935760498048,0.0,1.0
0.014613284866333008,0.0,1.0
0.01462929945373535,0.0,1.0
0.01481522511291504,0.0,1.0
0.014876828002929688,0.0,1.0
0.014945835357666016,0.0,1.0
0.014970545989990236,0.0,1.0
0.015047299453735351,0.0,1.0
0.015056673309326172,0.0,1.0
0.015061284866333008,0.0,1.0
0.01510549447631836,0.0,1.0
0.015109377639770508,0.0,1.0
0.015193156906127929,0.0,1.0
0.015193706817626954,0.0,1.0
0.015216210784912108,0.0,1.0
0.01523822511291504,0.0,1.0
0.01525911378479004,0.0,1.0
0.015312837661743163,0.0,1.0
0.01532881167602539,0.0,1.0
0.015404814376831055,0.0,1.0
0.01543129945373535,0.0,1.0
0.015512877655029296,0.0,1.0
0.015855741699218752,0.0,1.0
0.016370545989990236,0.0,1.0
0.016397614715576173,0.0,1.0
0.016763084899902345,0.0,1.0
0.016765518798828125,0.0,1.0
0.01677774169921875,0.0,1.0
0.01680401756286621,0.0,1.0
0.017113257202148437,0.0,1.0
0.01722521078491211,0.0,1.0
0.017257982376098633,0.0,1.0
0.017503257202148438,0.0,1.0
0.01751481167602539,0.0,1.0
0.01751701756286621,0.0,1.0
0.0178118776550293,0.0,1.0
0.017831984619140626,0.0,1.0
0.01798474169921875,0.0,1.0
0.01849022511291504,0.0,1.0
0.018881803817749024,0.0,1.0
0.01911515690612793,0.0,1.0
0.01978141499328613,0.0,1.0
0.02023422511291504,0.0,1.0
0.020272991897583005,0.0,1.0
0.02139045217895508,0.0,1.0
0.021775614715576173,0.0,1.0
0.023076939834594724,0.0,1.0
0.023477257202148438,0.0,1.0
0.02388041499328613,0.0,1.0
0.023909939834594725,0.0,1.0
0.02488137629699707,0.0,1.0
0.025679991897583007,0.0,1.0
0.02588641499328613,0.0,1.0
0.034933991897583005,0.0,1.0
0.03770045217895508,0.0,1.0
1.5253519752349853,0.0,0.999
1.5272387475585938,0.0,0.998
1.5313829522705078,0.0,0.997
1.5344497879486083,0.0,0.996
1.535141395767212,0.0,0.995
1.5352669075622558,0.0,0.994
1.5352944641571045,0.0,0.993
1.5355624806671142,0.0,0.992
1.5357103397216796,0.0,0.991
1.5359541115875244,0.0,0.99
1.5365803968963623,0.0,0.989
1.53804198197937,0.0,0.988
1.538165205734253,0.0,0.987
1.5386005639648437,0.0,0.986
1.5386087344818116,0.0,0.985
1.5386315188446045,0.0,0.984
1.5386657912139892,0.0,0.983
1.538721323577881,0.0,0.982
1.5387805881958008,0.0,0.981
1.5388680899810792,0.0,0.98
1.5394276376342773,0.0,0.979
1.5395246728515626,0.0,0.978
1.5395851533050537,0.0,0.977
1.5399006536865234,0.0,0.976
1.5399961125640869,0.0,0.975
1.5400012907562255,0.0,0.974
1.540024338607788,0.0,0.973
1.5400353669738769,0.0,0.972
1.5401797955169678,0.0,0.971
1.5402902771759033,0.0,0.97
1.5403229851226807,0.0,0.969
1.5403783914031983,0.0,0.968
1.540391922088623,0.0,0.967
1.5404306434020996,0.0,0.966
1.5405153955841064,0.0,0.965
1.540568564453125,0.0,0.964
1.540633506072998,0.0,0.963
1.5406454054260255,0.0,0.962
1.5406753757324219,0.0,0.961
1.540818655456543,0.0,0.96
1.540822934539795,0.0,0.959
1.540894115463257,0.0,0.958
1.5409347936706543,0.0,0.957
1.5410257516021728,0.0,0.956
1.54106053074646,0.0,0.955
1.5412104540863036,0.0,0.954
1.5412330358276367,0.0,0.953
1.5412580497283936,0.0,0.952
1.541308136276245,0.0,0.951
1.541359959487915,0.0,0.95
1.5413740093994142,0.0,0.949
1.5414830785369873,0.0,0.948
1.5414874028167724,0.0,0.947
1.541493201522827,0.0,0.946
1.5415100462493896,0.0,0.945
1.5415110754852295,0.0,0.944
1.5415580147399903,0.0,0.943
1.541576570159912,0.0,0.942
1.5415996831817627,0.0,0.941
1.541600147003174,0.0,0.94
1.5416365978851319,0.0,0.939
1.541671658432007,0.0,0.938
1.5417209523773194,0.0,0.937
1.5417523908843993,0.0,0.936
1.5417573223876953,0.0,0.935
1.5417576452941895,0.0,0.934
1.541768946472168,0.0,0.933
1.541770053024292,0.0,0.932
1.5418041752471925,0.0,0.931
1.5418317966461181,0.0,0.93
1.5418417786865235,0.0,0.929
1.5418485467376708,0.0,0.928
1.541848707611084,0.0,0.927
1.541885567428589,0.0,0.926
1.5419059466705323,0.0,0.925
1.5419300778961182,0.0,0.924
1.5419432892761231,0.0,0.923
1.5419438613739014,0.0,0.922
1.5419719743957518,0.0,0.921
1.5419817958831787,0.0,0.92
1.5420077472686768,0.0,0.919
1.5420095982055664,0.0,0.918
1.5420726018218993,0.0,0.917
1.5420863949432373,0.0,0.916
1.5421297420043945,0.0,0.915
1.5421564120178224,0.0,0.914
1.5421947703704835,0.0,0.913
1.5422342156677247,0.0,0.912
1.5422713626403808,0.0,0.911
1.5424208974151612,0.0,0.91
1.5424570851287842,0.0,0.909
1.5424587689666749,0.0,0.908
1.542462024017334,0.0,0.907
1.5424701844482422,0.0,0.906
1.5424849981842041,0.0,0.905
1.5424886873626709,0.0,0.904
1.5425129473571777,0.0,0.903
1.542555626739502,0.0,0.902
1.5425888762817384,0.0,0.901
1.5425949497680664,0.0,0.9
1.5426441214904785,0.0,0.899
1.5426966340942383,0.0,0.898
1.542710796447754,0.0,0.897
1.5427124474182128,0.0,0.896
1.5427593863067628,0.0,0.895
1.542804254119873,0.0,0.894
1.542841593185425,0.0,0.893
1.5428938611755372,0.0,0.892
1.5429223313598635,0.0,0.891
1.5429383108520507,0.0,0.89
1.5429409222869872,0.0,0.889
1.5429537809906007,0.0,0.888
1.542953990310669,0.0,0.887
1.5429907320861815,0.0,0.886
1.543035660003662,0.0,0.885
1.5430405337219237,0.0,0.884
1.543044887573242,0.0,0.883
1.5430741463623048,0.0,0.882
1.543110112411499,0.0,0.881
1.543176501586914,0.0,0.88
1.5431843170471191,0.0,0.879
1.5431941000366212,0.0,0.878
1.5431951431884765,0.0,0.877
1.5432074415130614,0.0,0.876
1.5432564972076417,0.0,0.875
1.5432686935119628,0.0,0.874
1.5432871431884765,0.0,0.873
1.5433053892822266,0.0,0.872
1.5433441208496095,0.0,0.871
1.5433535501556397,0.0,0.87
1.543362351272583,0.0,0.869
1.5434028481597901,0.0,0.868
1.5434120170288086,0.0,0.867
1.5434243345184326,0.0,0.866
1.5434283419494628,0.0,0.865
1.5434762319030761,0.0,0.864
1.5434835413970946,0.0,0.863
1.5434847211151124,0.0,0.862
1.5435265958862305,0.0,0.861
1.5435410669708252,0.0,0.86
1.5435544530944825,0.0,0.859
1.5436075347747802,0.0,0.858
1.5436133281707765,0.0,0.857
1.5436171390991211,0.0,0.856
1.5436327727508545,0.0,0.855
1.543644733932495,0.0,0.854
1.5436687374725342,0.0,0.853
1.5436975745239256,0.0,0.852
1.543739128326416,0.0,0.851
1.5437403317871095,0.0,0.85
1.5438253796844483,0.0,0.849
1.5438502303771973,0.0,0.848
1.543870670211792,0.0,0.847
1.5438841574249267,0.0,0.846
1.543888892227173,0.0,0.845
1.5439012315826417,0.0,0.844
1.5439148338165283,0.0,0.843
1.5439737751159668,0.0,0.842
1.5439750758514403,0.0,0.841
1.5439796848754883,0.0,0.84
1.5439926789703369,0.0,0.839
1.5439950291290283,0.0,0.838
1.5440159463195802,0.0,0.837
1.5440291165924072,0.0,0.836
1.544057417327881,0.0,0.835
1.5440631245880128,0.0,0.834
1.544064125793457,0.0,0.833
1.5441145809020995,0.0,0.832
1.54412547164917,0.0,0.831
1.5441388212890625,0.0,0.83
1.5442007236480713,0.0,0.829
1.544205522277832,0.0,0.828
1.5442086717376708,0.0,0.827
1.544263286026001,0.0,0.826
1.5442651897583008,0.0,0.825
1.54427742918396,0.0,0.824
1.544279348587036,0.0,0.823
1.5442865629730225,0.0,0.822
1.544303412185669,0.0,0.821
1.5443039832458496,0.0,0.82
1.544313596847534,0.0,0.819
1.544315352279663,0.0,0.818
1.5443592268829345,0.0,0.817
1.5443693263244629,0.0,0.816
1.5443975270996093,0.0,0.815
1.5444434621276855,0.0,0.814
1.544483984085083,0.0,0.813
1.5445134645385743,0.0,0.812
1.5445148283538819,0.0,0.811
1.5445564923400878,0.0,0.81
1.544571610305786,0.0,0.809
1.5445828781433106,0.0,0.808
1.5445925896148682,0.0,0.807
1.5446130506591795,0.0,0.806
1.5446170614318848,0.0,0.805
1.5446331241455078,0.0,0.804
1.544649327331543,0.0,0.803
1.5446536806182862,0.0,0.802
1.5446610456390382,0.0,0.801
1.5446976886138917,0.0,0.8
1.5447102031402589,0.0,0.799
1.5447129134521485,0.0,0.798
1.5447241260375977,0.0,0.798
1.544742293914795,0.0,0.797
1.5447477305603028,0.0,0.796
1.544783193496704,0.0,0.795
1.5448269046936036,0.0,0.794
1.544887363571167,0.0,0.793
1.5448934426422118,0.0,0.792
1.544906267791748,0.0,0.791
1.5449073337249757,0.0,0.79
1.5449357236480712,0.0,0.789
1.5449498508148194,0.0,0.788
1.5449840484924315,0.0,0.787
1.5450115209503175,0.0,0.786
1.5450139712677002,0.0,0.785
1.5450550042572022,0.0,0.784
1.5450896926727296,0.0,0.783
1.5450930193634034,0.0,0.782
1.545096751739502,0.0,0.781
1.5451125783691406,0.0,0.78
1.54513187600708,0.0,0.779
1.5451444796905518,0.0,0.778
1.5451630014038087,0.0,0.777
1.5451703009338378,0.0,0.776
1.5452179111633302,0.0,0.775
1.5452363617248535,0.0,0.774
1.5453448345031737,0.0,0.773
1.5453638041687012,0.0,0.772
1.5454054663085937,0.0,0.771
1.5454390761871337,0.0,0.77
1.5454602303009033,0.0,0.769
1.5454844575500488,0.0,0.768
1.5455091276855468,0.0,0.767
1.5455323401489258,0.0,0.766
1.5455355050811768,0.0,0.765
1.5455378443908692,0.0,0.764
1.5455397443847656,0.0,0.763
1.5455906915893554,0.0,0.762
1.5456154228363037,0.0,0.761
1.5456582245941162,0.0,0.76
1.5456587863311768,0.0,0.759
1.5456659728393554,0.0,0.758
1.5456959799499512,0.0,0.757
1.5457170216064453,0.0,0.756
1.545731990158081,0.0,0.755
1.545755055847168,0.0,0.754
1.5457551260375977,0.0,0.754
1.5457800818023681,0.0,0.753
1.5457984863586425,0.0,0.752
1.545803319015503,0.0,0.751
1.545807294265747,0.0,0.75
1.5458235375518798,0.0,0.749
1.5458735894165039,0.0,0.748
1.5458833448486329,0.0,0.747
1.5458941260375976,0.0,0.746
1.5459106417541504,0.0,0.745
1.5459378098754883,0.0,0.744
1.545944524810791,0.0,0.743
1.5459449603881836,0.0,0.742
1.5459793686065675,0.0,0.741
1.5459870494995118,0.0,0.74
1.5459923082122804,0.0,0.74
1.5459969972686767,0.0,0.739
1.5460191761016846,0.0,0.738
1.5460212893676757,0.0,0.737
1.5460539580535888,0.0,0.736
1.5460568801879884,0.0,0.735
1.5461151797180175,0.0,0.734
1.5461264532928467,0.0,0.733
1.5461299820404053,0.0,0.732
1.546140321105957,0.0,0.731
1.546263337097168,0.0,0.73
1.5462744976501466,0.0,0.729
1.5462875619354248,0.0,0.728
1.54631638671875,0.0,0.727
1.5463223926239014,0.0,0.726
1.5463261174163818,0.0,0.726
1.5463518502960205,0.0,0.725
1.5463527177886962,0.0,0.724
1.5463773870391846,0.0,0.723
1.5464409972686768,0.0,0.722
1.54644704536438,0.0,0.721
1.5464501282196046,0.0,0.72
1.5464775432128905,0.0,0.719
1.54648101852417,0.0,0.718
1.5464819589385985,0.0,0.717
1.5464992513580322,0.0,0.716
1.5465123035888673,0.0,0.715
1.5465234557647705,0.0,0.714
1.5465338940124511,0.0,0.713
1.5465359489746093,0.0,0.712
1.5465485790100097,0.0,0.711
1.5465810903625488,0.0,0.71
1.5465865524139404,0.0,0.709
1.546587918685913,0.0,0.708
1.5466048711090088,0.0,0.707
1.5466271567382812,0.0,0.706
1.5466359593811034,0.0,0.705
1.5466604090576173,0.0,0.704
1.5466874510040283,0.0,0.703
1.5466979142608643,0.0,0.702
1.5467200149078368,0.0,0.701
1.5467219278411866,0.0,0.7
1.5467359414215087,0.0,0.699
1.5467397972259522,0.0,0.698
1.546774959503174,0.0,0.697
1.5468376813049316,0.0,0.696
1.5468400647277831,0.0,0.695
1.5468422513275146,0.0,0.694
1.546844867477417,0.0,0.693
1.546847542892456,0.0,0.692
1.5468594682006835,0.0,0.691
1.5468882050323487,0.0,0.69
1.546922498336792,0.0,0.689
1.5469234477539062,0.0,0.688
1.5469442566223144,0.0,0.687
1.5469639875488281,0.0,0.686
1.5469680186462402,0.0,0.685
1.5469772493896485,0.0,0.684
1.5469984822235108,0.0,0.683
1.5470444618530272,0.0,0.682
1.5470473938751221,0.0,0.681
1.5470514293670654,0.0,0.68
1.5470560992431641,0.0,0.679
1.547060358001709,0.0,0.678
1.5470910856628417,0.0,0.677
1.5470937298431398,0.0,0.676
1.5471706396026612,0.0,0.675
1.5472001491851806,0.0,0.674
1.547254777984619,0.0,0.673
1.5472639143829345,0.0,0.672
1.54726748387146,0.0,0.671
1.5472736895446777,0.0,0.67
1.5473345054473877,0.0,0.669
1.547358863571167,0.0,0.668
1.5473655937194823,0.0,0.667
1.5473740695953369,0.0,0.666
1.5473807654418945,0.0,0.665
1.5473864004211426,0.0,0.664
1.5473889079589844,0.0,0.663
1.547389619354248,0.0,0.662
1.5474203082122804,0.0,0.661
1.5474209507446288,0.0,0.66
1.5474306604156494,0.0,0.659
1.5474398253936767,0.0,0.658
1.5474451858673095,0.0,0.657
1.547465406829834,0.0,0.656
1.5475010943450929,0.0,0.655
1.5475144592437744,0.0,0.654
1.5476355660400392,0.0,0.653
1.5476575162963868,0.0,0.652
1.547666828201294,0.0,0.651
1.5476675742797852,0.0,0.651
1.5476728733215332,0.0,0.65
1.547676523086548,0.0,0.649
1.5477007886657714,0.0,0.648
1.5477743401947022,0.0,0.647
1.5478128206481934,0.0,0.646
1.547853051208496,0.0,0.645
1.5478597354278565,0.0,0.644
1.5478696506958007,0.0,0.643
1.5479169428710937,0.0,0.642
1.5479430998077393,0.0,0.641
1.5479568703155517,0.0,0.641
1.5479642851257325,0.0,0.64
1.5479780718841554,0.0,0.639
1.5479789113311768,0.0,0.638
1.54799486227417,0.0,0.637
1.5479986214904786,0.0,0.636
1.5479995742797852,0.0,0.635
1.5480157747650147,0.0,0.634
1.5480158118896485,0.0,0.633
1.5480185011901855,0.0,0.632
1.548102391342163,0.0,0.631
1.5481051397857666,0.0,0.63
1.5481058562469483,0.0,0.629
1.5481119745330811,0.0,0.628
1.5481462200622558,0.0,0.627
1.5481918860321044,0.0,0.626
1.5482052823791503,0.0,0.625
1.5482404030456542,0.0,0.624
1.5482429469299317,0.0,0.623
1.548245357711792,0.0,0.622
1.5482510667419433,0.0,0.621
1.5483400679473878,0.0,0.62
1.548350816268921,0.0,0.619
1.5483592686767578,0.0,0.618
1.5483853019866944,0.0,0.617
1.5484329400177002,0.0,0.616
1.5484442241210938,0.0,0.615
1.5484502043151855,0.0,0.614
1.5484651265258789,0.0,0.613
1.5484796897888184,0.0,0.612
1.5485035576019288,0.0,0.611
1.548523992980957,0.0,0.61
1.5485663815002442,0.0,0.61
1.5485665588073732,0.0,0.609
1.5485782675170898,0.0,0.608
1.5485976535491943,0.0,0.607
1.5486320843811034,0.0,0.606
1.5486406618652344,0.0,0.605
1.5486482904663086,0.0,0.604
1.5486621930236817,0.0,0.603
1.548672032470703,0.0,0.602
1.548745381500244,0.0,0.602
1.548788820449829,0.0,0.601
1.5488020300598144,0.0,0.6
1.5488167704315186,0.0,0.599
1.5488251571044922,0.0,0.598
1.5489125844421388,0.0,0.597
1.5489842162475587,0.0,0.596
1.549015365753174,0.0,0.595
1.5490874007110595,0.0,0.594
1.5490921543884277,0.0,0.593
1.549119815307617,0.0,0.592
1.5491278569335938,0.0,0.591
1.549134427947998,0.0,0.59
1.5491619894409179,0.0,0.589
1.549195318222046,0.0,0.588
1.5492437218933106,0.0,0.587
1.5492627666931151,0.0,0.586
1.5492628287658692,0.0,0.585
1.5492725310058593,0.0,0.584
1.5493035062561036,0.0,0.583
1.5493416443481445,0.0,0.582
1.5493573815002442,0.0,0.581
1.5493623753967285,0.0,0.58
1.5493641356506347,0.0,0.579
1.5493827174377441,0.0,0.578
1.5494133539428712,0.0,0.577
1.549458991973877,0.0,0.576
1.5494899631652832,0.0,0.575
1.5494996692199707,0.0,0.574
1.5495033745117188,0.0,0.573
1.5496047206115724,0.0,0.573
1.5496118337554932,0.0,0.572
1.5496214566345214,0.0,0.571
1.5496663046417236,0.0,0.57
1.549670674041748,0.0,0.569
1.5497126720733643,0.0,0.568
1.5497513734283448,0.0,0.567
1.549846223602295,0.0,0.566
1.5498474428558349,0.0,0.565
1.5498476868591309,0.0,0.564
1.5498593899841309,0.0,0.563
1.5498770067596435,0.0,0.562
1.549884002380371,0.0,0.561
1.54989248046875,0.0,0.56
1.5499144983825683,0.0,0.559
1.5499541089019775,0.0,0.558
1.5499993500823974,0.0,0.557
1.550007376602173,0.0,0.556
1.550018043685913,0.0,0.555
1.5500333287506103,0.0,0.554
1.550050355682373,0.0,0.553
1.5500739269256592,0.0,0.552
1.5501544569702148,0.0,0.551
1.5501712616119385,0.0,0.55
1.5501953690490722,0.0,0.549
1.550199781600952,0.0,0.548
1.5502643578796387,0.0,0.547
1.550276701324463,0.0,0.546
1.5502938155517578,0.0,0.545
1.550316727203369,0.0,0.545
1.5503547512664795,0.0,0.544
1.550388959350586,0.0,0.543
1.5503936306915282,0.0,0.542
1.5504106706390381,0.0,0.541
1.550428105117798,0.0,0.54
1.5504336296539307,0.0,0.539
1.5504367206115723,0.0,0.538
1.5504475819549561,0.0,0.537
1.5505094132080077,0.0,0.536
1.550518445388794,0.0,0.535
1.5505562359008789,0.0,0.534
1.5505688315887451,0.0,0.533
1.5505701902160645,0.0,0.532
1.5505767998809814,0.0,0.531
1.5506043174591064,0.0,0.53
1.5507205590972901,0.0,0.529
1.550725170288086,0.0,0.528
1.5507342572021485,0.0,0.527
1.550758605178833,0.0,0.526
1.5507611082305908,0.0,0.525
1.5507670325164795,0.0,0.524
1.5507849646148681,0.0,0.523
1.5508060448913574,0.0,0.522
1.5508554981842042,0.0,0.521
1.5509061090545653,0.0,0.52
1.5509239579467773,0.0,0.519
1.5509254846038818,0.0,0.518
1.5509558703155517,0.0,0.517
1.5509724622650147,0.0,0.516
1.550991482635498,0.0,0.515
1.550993317703247,0.0,0.514
1.5510025752868652,0.0,0.513
1.5510138736114503,0.0,0.512
1.55103600579834,0.0,0.511
1.5511423201141357,0.0,0.51
1.5511516344299316,0.0,0.509
1.5511635260314942,0.0,0.508
1.5511773416900634,0.0,0.507
1.5511912214813233,0.0,0.506
1.5512071268157959,0.0,0.505
1.5512094639129639,0.0,0.504
1.5512171640625,0.0,0.503
1.5512251925506593,0.0,0.502
1.5512722322845458,0.0,0.501
1.5512847784881592,0.0,0.5
1.5512888981628419,0.0,0.499
1.5513001510925293,0.0,0.498
1.551341280380249,0.0,0.497
1.5513869998931884,0.0,0.496
1.551419290222168,0.0,0.495
1.5514444643554688,0.0,0.494
1.5514478243560792,0.0,0.493
1.551471391433716,0.0,0.492
1.5515411436920166,0.0,0.491
1.551549434020996,0.0,0.49
1.5516288280181885,0.0,0.489
1.551680650100708,0.0,0.488
1.5516820183410645,0.0,0.487
1.5516895586547852,0.0,0.486
1.551691960800171,0.0,0.485
1.551696557296753,0.0,0.484
1.5517477315826416,0.0,0.483
1.5517505345458984,0.0,0.482
1.5517737639312743,0.0,0.481
1.551813536315918,0.0,0.48
1.5518388945465087,0.0,0.479
1.5518600166625978,0.0,0.478
1.5518614748077393,0.0,0.477
1.5518716783905029,0.0,0.476
1.5518730004577637,0.0,0.475
1.5518817272033691,0.0,0.474
1.5518995183563233,0.0,0.473
1.5519105053405762,0.0,0.472
1.5519312613372802,0.0,0.471
1.5519452148590087,0.0,0.47
1.5519453194732666,0.0,0.469
1.5520027769622802,0.0,0.468
1.552004794342041,0.0,0.467
1.5520611794128418,0.0,0.466
1.5520880663909913,0.0,0.465
1.552130127822876,0.0,0.464
1.5521500579528809,0.0,0.463
1.5521557249450684,0.0,0.463
1.5521577133026123,0.0,0.462
1.552201117416382,0.0,0.461
1.552212088821411,0.0,0.46
1.5523676538391113,0.0,0.459
1.5523721794128418,0.0,0.458
1.552383284439087,0.0,0.457
1.5524090312347412,0.0,0.456
1.5524206766204833,0.0,0.455
1.5524268006896973,0.0,0.455
1.552460299194336,0.0,0.454
1.552465459777832,0.0,0.453
1.5525868006896972,0.0,0.452
1.5525911842346192,0.0,0.451
1.5525951187438964,0.0,0.45
1.5526338679504395,0.0,0.449
1.5526350464630128,0.0,0.448
1.5526549093322752,0.0,0.447
1.552693698638916,0.0,0.446
1.5527309096069335,0.0,0.445
1.5527340182189941,0.0,0.444
1.552782495376587,0.0,0.443
1.5527841920318604,0.0,0.442
1.5527882569580078,0.0,0.441
1.5528135966644288,0.0,0.44
1.5529486288909913,0.0,0.439
1.5529759375,0.0,0.438
1.552982956954956,0.0,0.437
1.5529919989166259,0.0,0.436
1.5529938874359133,0.0,0.435
1.5530259614868165,0.0,0.434
1.5530358540496827,0.0,0.433
1.5530477613983154,0.0,0.432
1.5530551460723876,0.0,0.431
1.5530629428863525,0.0,0.43
1.5530669462280273,0.0,0.429
1.5531010380706787,0.0,0.428
1.5531211072540283,0.0,0.427
1.5531911927185058,0.0,0.426
1.5532279211883544,0.0,0.425
1.5532341917114258,0.0,0.424
1.5533232363891603,0.0,0.423
1.553340501083374,0.0,0.422
1.5533898995056152,0.0,0.421
1.553442035095215,0.0,0.42
1.5534495757751465,0.0,0.419
1.5534860284271241,0.0,0.418
1.5535534508666993,0.0,0.417
1.5535698325958252,0.0,0.416
1.5535775638427733,0.0,0.415
1.5535949409179688,0.0,0.414
1.5536105173187256,0.0,0.413
1.5536331345367431,0.0,0.412
1.5536371876525878,0.0,0.411
1.5536511870269776,0.0,0.41
1.5536715236663818,0.0,0.409
1.5537461844787597,0.0,0.408
1.5537932919158937,0.0,0.407
1.5538430467071533,0.0,0.406
1.5538676485137939,0.0,0.405
1.5538740219573974,0.0,0.404
1.553893134979248,0.0,0.403
1.5539213146972657,0.0,0.402
1.5540078291015624,0.0,0.401
1.5540177488250733,0.0,0.4
1.5540229125518799,0.0,0.399
1.5540281703796386,0.0,0.398
1.554064386856079,0.0,0.397
1.5540801766052246,0.0,0.396
1.5541002307739258,0.0,0.395
1.5541038248443604,0.0,0.394
1.5541153410949706,0.0,0.393
1.5541187129058838,0.0,0.392
1.5541671378326416,0.0,0.391
1.554287028427124,0.0,0.39
1.5543232692565918,0.0,0.389
1.5543304218139649,0.0,0.388
1.5543435886383057,0.0,0.387
1.5543773729248047,0.0,0.386
1.5544034693450928,0.0,0.385
1.55442478125,0.0,0.384
1.5544991277160645,0.0,0.383
1.5546270398406983,0.0,0.382
1.5546608699645996,0.0,0.381
1.5546688948822023,0.0,0.38
1.5546699626159668,0.0,0.379
1.5546930299987793,0.0,0.378
1.554764097213745,0.0,0.377
1.5547709986572265,0.0,0.376
1.5548113600616456,0.0,0.375
1.5548113787841797,0.0,0.374
1.5548731267852782,0.0,0.373
1.5549105756988526,0.0,0.372
1.5549163009185791,0.0,0.371
1.5549209067993164,0.0,0.371
1.5549224263153076,0.0,0.37
1.5549361380767823,0.0,0.369
1.554967799331665,0.0,0.368
1.5549856423950195,0.0,0.367
1.5550009938354492,0.0,0.366
1.555054677230835,0.0,0.365
1.555081929550171,0.0,0.364
1.5550827250823975,0.0,0.363
1.5551318399505616,0.0,0.362
1.5551353692626952,0.0,0.361
1.5551622231750488,0.0,0.36
1.5551891614227296,0.0,0.359
1.5551926008605956,0.0,0.358
1.555194873703003,0.0,0.357
1.5551953491363526,0.0,0.356
1.5552331850891112,0.0,0.355
1.5552542406921386,0.0,0.354
1.5552774801940916,0.0,0.353
1.5552871220855713,0.0,0.352
1.5553339394836425,0.0,0.351
1.5553636374969482,0.0,0.35
1.555365605529785,0.0,0.349
1.5553724600982666,0.0,0.349
1.555422730026245,0.0,0.348
1.5554335518341065,0.0,0.347
1.5554704671783448,0.0,0.346
1.55549803666687,0.0,0.345
1.5555224835357666,0.0,0.344
1.5555233877868653,0.0,0.343
1.555535164352417,0.0,0.342
1.5555441366119385,0.0,0.341
1.5555572931823731,0.0,0.34
1.555563960006714,0.0,0.339
1.55568251953125,0.0,0.338
1.5556837844696045,0.0,0.337
1.555778468826294,0.0,0.336
1.5557914447174073,0.0,0.335
1.555871602142334,0.0,0.334
1.5558952678985596,0.0,0.333
1.555901349456787,0.0,0.332
1.5559036489868163,0.0,0.331
1.5559086575927734,0.0,0.33
1.555956275100708,0.0,0.33
1.5560309067993165,0.0,0.329
1.5560564812469482,0.0,0.328
1.5560589966888427,0.0,0.327
1.5560815667419434,0.0,0.326
1.5560948793945313,0.0,0.325
1.556102738708496,0.0,0.324
1.5561591713867187,0.0,0.323
1.5562337105407715,0.0,0.322
1.5562343464508057,0.0,0.322
1.556257976119995,0.0,0.321
1.5562872627105713,0.0,0.32
1.556291446166992,0.0,0.319
1.5562960316467285,0.0,0.318
1.5563045683898926,0.0,0.317
1.5563066296234132,0.0,0.316
1.5563084090423585,0.0,0.315
1.5563782996368407,0.0,0.314
1.5564086902923584,0.0,0.313
1.556418293487549,0.0,0.312
1.5565940864105225,0.0,0.311
1.5566009345397949,0.0,0.31
1.5566180616607665,0.0,0.309
1.5566189394378662,0.0,0.308
1.5566516447296141,0.0,0.307
1.5567042156677247,0.0,0.306
1.5567176043548585,0.0,0.305
1.556732012161255,0.0,0.304
1.5567338256530763,0.0,0.303
1.5567450992279053,0.0,0.302
1.5567468867645264,0.0,0.301
1.5568044122161866,0.0,0.3
1.5568524079589843,0.0,0.299
1.5568686407928467,0.0,0.298
1.5569113748931884,0.0,0.297
1.5569171831207276,0.0,0.296
1.556929429534912,0.0,0.295
1.556943654373169,0.0,0.294
1.5569833516693115,0.0,0.293
1.5570161209259032,0.0,0.292
1.5570391366119385,0.0,0.292
1.5571030050506591,0.0,0.291
1.5571212576904296,0.0,0.29
1.5571279655151367,0.0,0.289
1.5571415565795899,0.0,0.288
1.557145991607666,0.0,0.287
1.557173947555542,0.0,0.286
1.5571815458984377,0.0,0.285
1.5571971673736573,0.0,0.284
1.5572229431762696,0.0,0.283
1.5572375126647948,0.0,0.282
1.5572687578735351,0.0,0.281
1.5572733484954835,0.0,0.28
1.5572759983825684,0.0,0.279
1.5572923464508057,0.0,0.278
1.557341201889038,0.0,0.277
1.557373735534668,0.0,0.276
1.5574025166015626,0.0,0.275
1.557403470840454,0.0,0.274
1.5574124467773438,0.0,0.273
1.5574188091430663,0.0,0.272
1.5574803345947266,0.0,0.271
1.5575520830841065,0.0,0.27
1.55761864453125,0.0,0.269
1.5576403733673096,0.0,0.268
1.55766456880188,0.0,0.267
1.557696441268921,0.0,0.266
1.5577241651611329,0.0,0.265
1.5577440786590575,0.0,0.264
1.5577765239562988,0.0,0.263
1.5577864888000488,0.0,0.262
1.5577951234588625,0.0,0.261
1.557825248413086,0.0,0.26
1.557830079864502,0.0,0.259
1.5578743478546142,0.0,0.258
1.5578947116699218,0.0,0.257
1.557895388595581,0.0,0.256
1.5579013422698975,0.0,0.255
1.5579210525054932,0.0,0.254
1.5579358265838623,0.0,0.253
1.5579836587219238,0.0,0.252
1.5580089461517332,0.0,0.251
1.5580241043395997,0.0,0.25
1.5580560508575438,0.0,0.249
1.5580762532348633,0.0,0.248
1.558095263244629,0.0,0.247
1.558104182723999,0.0,0.246
1.5581131845703124,0.0,0.245
1.55812114503479,0.0,0.244
1.5581945631713867,0.0,0.243
1.5581996903686524,0.0,0.242
1.5582278016052244,0.0,0.241
1.5582303067932128,0.0,0.24
1.558247796005249,0.0,0.239
1.5582701106872558,0.0,0.238
1.5582963814849853,0.0,0.237
1.5583117149658203,0.0,0.236
1.5583220843658447,0.0,0.235
1.5583478811035156,0.0,0.234
1.5583593567352294,0.0,0.233
1.5584639557952882,0.0,0.232
1.5584857432556152,0.0,0.231
1.5584944424743652,0.0,0.23
1.5585053172454835,0.0,0.229
1.558512826019287,0.0,0.228
1.5585202441558839,0.0,0.227
1.5585297218780518,0.0,0.226
1.5585305017395021,0.0,0.225
1.558551742248535,0.0,0.224
1.5585687077331543,0.0,0.223
1.5586177888946533,0.0,0.222
1.5586902162322998,0.0,0.221
1.5587166302185058,0.0,0.22
1.558717528137207,0.0,0.219
1.5587579345397948,0.0,0.219
1.5588036231994629,0.0,0.218
1.5588122463684082,0.0,0.217
1.558820360031128,0.0,0.216
1.5588460698242188,0.0,0.215
1.5588531883087158,0.0,0.214
1.558865712677002,0.0,0.213
1.5588892751007082,0.0,0.212
1.5589126607666015,0.0,0.211
1.5589463524780274,0.0,0.21
1.5589526168518066,0.0,0.209
1.5589538916778565,0.0,0.208
1.5589688954467773,0.0,0.207
1.558984710708618,0.0,0.206
1.5590053944244384,0.0,0.205
1.5590104259643556,0.0,0.204
1.5590143325195311,0.0,0.204
1.5590684144744873,0.0,0.203
1.5590804012145996,0.0,0.202
1.5591285454559327,0.0,0.201
1.5591467093811036,0.0,0.2
1.5591539050140382,0.0,0.199
1.5591928046875,0.0,0.198
1.5592397951660155,0.0,0.197
1.5592399156188965,0.0,0.196
1.5593190502166747,0.0,0.195
1.559338239227295,0.0,0.194
1.5594025590362548,0.0,0.193
1.5594357190246582,0.0,0.192
1.5594513545684814,0.0,0.191
1.5594625195007323,0.0,0.19
1.5595365953979492,0.0,0.189
1.559580093170166,0.0,0.188
1.559618359237671,0.0,0.187
1.5596219848480224,0.0,0.186
1.5596496772460937,0.0,0.185
1.55969421723938,0.0,0.184
1.5597154038391112,0.0,0.183
1.5597292881774902,0.0,0.182
1.5597400782623292,0.0,0.181
1.5597559596557617,0.0,0.18
1.5598402699584961,0.0,0.179
1.5598478974609375,0.0,0.178
1.5598597600097657,0.0,0.177
1.5598666673583985,0.0,0.176
1.5598739712677,0.0,0.175
1.5598902843780518,0.0,0.174
1.5598928606567384,0.0,0.173
1.559895806335449,0.0,0.172
1.5599007825164795,0.0,0.171
1.559942564743042,0.0,0.17
1.5599648220062257,0.0,0.169
1.559992704925537,0.0,0.168
1.5600012608337401,0.0,0.167
1.5600857580413818,0.0,0.166
1.5600867604522706,0.0,0.165
1.560092621520996,0.0,0.164
1.560174048980713,0.0,0.163
1.5602382429962158,0.0,0.162
1.5602417897033691,0.0,0.161
1.560253650970459,0.0,0.16
1.5603051802368164,0.0,0.16
1.5603085224761963,0.0,0.159
1.560323014099121,0.0,0.158
1.5603349733581542,0.0,0.157
1.560439276184082,0.0,0.156
1.5604459961395263,0.0,0.155
1.560610122619629,0.0,0.154
1.5606299243011474,0.0,0.153
1.5606415155334472,0.0,0.152
1.560687117263794,0.0,0.151
1.5606878871765137,0.0,0.15
1.5607029255065918,0.0,0.149
1.5607775505218506,0.0,0.148
1.560778675918579,0.0,0.147
1.5607976458740234,0.0,0.146
1.5608651180419921,0.0,0.145
1.56089193359375,0.0,0.144
1.5608997845611572,0.0,0.143
1.5609032162017822,0.0,0.142
1.5609266319732666,0.0,0.141
1.5609411714019776,0.0,0.14
1.5609550333862305,0.0,0.139
1.5609764391479493,0.0,0.138
1.560984724533081,0.0,0.137
1.5609925246887206,0.0,0.136
1.561001565109253,0.0,0.135
1.5610277250976563,0.0,0.134
1.5610323612823487,0.0,0.133
1.561039827331543,0.0,0.132
1.5610494631347656,0.0,0.131
1.5610578359985352,0.0,0.13
1.5610759053039551,0.0,0.129
1.5610945909423828,0.0,0.128
1.5611344340057374,0.0,0.127
1.5611521802368165,0.0,0.126
1.5611779355926514,0.0,0.125
1.5611893593139647,0.0,0.124
1.5612039238586426,0.0,0.123
1.5612760973510742,0.0,0.122
1.5612765210723878,0.0,0.121
1.5612775426483154,0.0,0.12
1.5613017291564941,0.0,0.119
1.5613340077514648,0.0,0.118
1.5613512646942138,0.0,0.117
1.5614484092712402,0.0,0.116
1.561519258987427,0.0,0.115
1.5615500544433594,0.0,0.114
1.561564910522461,0.0,0.113
1.5616163312835694,0.0,0.112
1.5616205405578614,0.0,0.111
1.561634234802246,0.0,0.11
1.5616551625213624,0.0,0.109
1.5617787064971924,0.0,0.108
1.5618989800720215,0.0,0.107
1.5619039145812987,0.0,0.106
1.5619930972747802,0.0,0.105
1.5620093800506591,0.0,0.104
1.5620723239593506,0.0,0.103
1.5621408616333008,0.0,0.102
1.562162100326538,0.0,0.101
1.5621796450653076,0.0,0.1
1.5622145604095459,0.0,0.099
1.5622848212890625,0.0,0.098
1.5623894868011474,0.0,0.097
1.5624230921020508,0.0,0.096
1.562539371170044,0.0,0.095
1.5625894199066162,0.0,0.094
1.5626728618774415,0.0,0.094
1.5627723325195313,0.0,0.093
1.562891603164673,0.0,0.093
1.5629340669403076,0.0,0.092
1.562961459121704,0.0,0.091
1.5629633139953614,0.0,0.09
1.5630477847290039,0.0,0.089
1.563243733139038,0.0,0.088
1.5632553162078857,0.0,0.087
1.5633047163848877,0.0,0.086
1.5633578114471436,0.0,0.085
1.5634522378234863,0.0,0.084
1.5634558589782714,0.0,0.083
1.563494603164673,0.0,0.082
1.5635497474060058,0.0,0.082
1.5637567160644532,0.0,0.081
1.563851084701538,0.0,0.08
1.5639295108337403,0.0,0.079
1.5639462927856445,0.0,0.078
1.5641567369995117,0.0,0.077
1.5641790176849366,0.0,0.076
1.564190942993164,0.0,0.075
1.564193747406006,0.0,0.074
1.5642603172149658,0.0,0.073
1.5643011930236816,0.0,0.072
1.5643507749786376,0.0,0.071
1.5644387249450682,0.0,0.07
1.5644558618774416,0.0,0.069
1.564562624862671,0.0,0.068
1.5645870811767577,0.0,0.067
1.5646003878479005,0.0,0.066
1.5646265948486329,0.0,0.065
1.5648346614227295,0.0,0.064
1.5648442765960693,0.0,0.063
1.564887886505127,0.0,0.062
1.5651606716308595,0.0,0.061
1.5652937499389648,0.0,0.06
1.5653108290100097,0.0,0.059
1.5654628542022706,0.0,0.058
1.565534779434204,0.0,0.057
1.5657616476135254,0.0,0.056
1.5658318514709473,0.0,0.055
1.5659803015899658,0.0,0.054
1.5660868224639892,0.0,0.053
1.5660883152160645,0.0,0.052
1.5660955534210206,0.0,0.052
1.5662444600982666,0.0,0.051
1.5662890610809326,0.0,0.05
1.5663048152313233,0.0,0.049
1.5664311483612061,0.0,0.048
1.5664809064788818,0.0,0.047
1.5665913480377198,0.0,0.046
1.5668913538665772,0.0,0.045
1.5669798924560547,0.0,0.044
1.567132622177124,0.0,0.043
1.5672119939117433,0.0,0.042
1.5672684568023683,0.0,0.041
1.567462179458618,0.0,0.04
1.5676763230895996,0.0,0.039
1.5677748195343018,0.0,0.038
1.567781487258911,0.0,0.037
1.5678806390533446,0.0,0.036
1.5679150028686524,0.0,0.035
1.5679331869659423,0.0,0.034
1.5680495500183105,0.0,0.033
1.5680499103393555,0.0,0.032
1.568251540939331,0.0,0.031
1.5682774058990478,0.0,0.03
1.5682784973449706,0.0,0.029
1.5684571379547119,0.0,0.028
1.5686528292999267,0.0,0.027
1.5687005988769531,0.0,0.026
1.569211551635742,0.0,0.025
1.5693404565734863,0.0,0.024
1.5697273223419188,0.0,0.023
1.5698540469512938,0.0,0.022
1.569932955596924,0.0,0.021
1.5699729923553467,0.0,0.02
1.5699746490631104,0.0,0.019
1.5704674578552247,0.0,0.018
1.5706878108673095,0.0,0.017
1.5708504773101806,0.0,0.016
1.5708829615325928,0.0,0.015
1.5720828709716799,0.0,0.014
1.5722479736328125,0.0,0.013
1.5722818491973878,0.0,0.012
1.5729135150756837,0.0,0.011
1.5731305877227784,0.0,0.01
1.5736884224700927,0.0,0.009
1.5739320040893554,0.0,0.008
1.5756625919036866,0.0,0.007
1.576116747756958,0.0,0.006
1.5769805185394288,0.0,0.005
1.5770452552947998,0.0,0.004
1.579717644668579,0.0,0.003
1.581005262573242,0.0,0.002
1.5854424645233154,0.0,0.001
1.6090745534210205,0.0,0.001
1.6100345534210205,0.0,0.0


==> 50_cumulative_profile.csv <==
Time,Hybrid,Classic
0.034528176391601564,0.0,0.001
0.03472482539367676,0.0,0.002
0.035063902938842775,0.0,0.003
0.03507863856506348,0.0,0.004
0.035373608673095705,0.0,0.005
0.03545490940856934,0.0,0.006
0.03557855599975586,0.0,0.007
0.03558365544128418,0.0,0.008
0.0356175108795166,0.0,0.009
0.03568446017456055,0.0,0.01
0.03572093821716309,0.0,0.011
0.03587686396789551,0.0,0.012
0.03587786396789551,0.0,0.013
0.03593141549682617,0.0,0.014
0.03593899856567383,0.0,0.015
0.03594634321594238,0.0,0.016
0.036009186279296876,0.0,0.017
0.03606406887817383,0.0,0.018
0.03609196385192871,0.0,0.019
0.03611671305847168,0.0,0.02
0.03612334245300293,0.0,0.021
0.03615872105407715,0.0,0.022
0.03617178775024414,0.0,0.023
0.036173695098876954,0.0,0.024
0.03621114039611816,0.0,0.025
0.03627979136657715,0.0,0.026
0.03630077220153809,0.0,0.027
0.03631450782775879,0.0,0.028
0.0363169383392334,0.0,0.029
0.03633644233703613,0.0,0.03
0.03640376902770996,0.0,0.031
0.03642098149108887,0.0,0.032
0.03642747869873047,0.0,0.033
0.036500659622192386,0.0,0.034
0.03652960771179199,0.0,0.035
0.03657952984619141,0.0,0.036
0.03660432537841797,0.0,0.037
0.036619299423217774,0.0,0.038
0.0366228757019043,0.0,0.039
0.03664920118713379,0.0,0.04
0.03666745997619629,0.0,0.041
0.036678904067993165,0.0,0.042
0.03671800471496582,0.0,0.043
0.03673445559692383,0.0,0.044
0.03673876071166992,0.0,0.045
0.036761065826416015,0.0,0.046
0.036778086196899415,0.0,0.047
0.036780185638427734,0.0,0.048
0.036814133728027346,0.0,0.049
0.03683283660888672,0.0,0.05
0.03684460498046875,0.0,0.051
0.03689991809082031,0.0,0.052
0.03692166050720215,0.0,0.053
0.03693901873779297,0.0,0.054
0.03696166850280762,0.0,0.055
0.0369745894317627,0.0,0.056
0.036995808685302736,0.0,0.057
0.03701030589294434,0.0,0.058
0.03709403713989258,0.0,0.059
0.037104050720214846,0.0,0.06
0.037134998809814454,0.0,0.061
0.03718172885131836,0.0,0.062
0.03722016056823731,0.0,0.063
0.03724638661193848,0.0,0.064
0.03724973126220703,0.0,0.065
0.03725616177368164,0.0,0.066
0.03726059907531738,0.0,0.067
0.03727471209716797,0.0,0.068
0.037280195724487306,0.0,0.069
0.03728491777038574,0.0,0.07
0.03729876641845703,0.0,0.071
0.03729926921081543,0.0,0.072
0.03733270092773437,0.0,0.073
0.03737556315612793,0.0,0.074
0.037390106689453126,0.0,0.075
0.03741147171020508,0.0,0.076
0.037432068359375,0.0,0.077
0.03748175886535644,0.0,0.078
0.037491388259887695,0.0,0.079
0.03752457476806641,0.0,0.08
0.037528866302490235,0.0,0.081
0.03752891941833496,0.0,0.082
0.037572543228149416,0.0,0.083
0.03758623931884766,0.0,0.084
0.03759444499206543,0.0,0.085
0.03759748452758789,0.0,0.086
0.03760873652648926,0.0,0.087
0.037640207778930665,0.0,0.088
0.03766571856689453,0.0,0.089
0.03766805642700195,0.0,0.09
0.037673063217163086,0.0,0.091
0.0376914677734375,0.0,0.092
0.037705680236816405,0.0,0.093
0.03773204525756836,0.0,0.094
0.03774740348815918,0.0,0.095
0.03775107241821289,0.0,0.096
0.03775131083679199,0.0,0.097
0.037757748138427735,0.0,0.098
0.037760609161376954,0.0,0.099
0.03777620581054687,0.0,0.1
0.037778874740600585,0.0,0.101
0.037789696228027345,0.0,0.102
0.037826412689208985,0.0,0.103
0.0378280352935791,0.0,0.104
0.037832611572265626,0.0,0.105
0.03783971780395508,0.0,0.106
0.037840645523071294,0.0,0.107
0.03784173138427735,0.0,0.108
0.03784262515258789,0.0,0.109
0.037859937057495116,0.0,0.11
0.03786122180175781,0.0,0.111
0.03786384440612793,0.0,0.112
0.03788620942687988,0.0,0.113
0.03789073937988281,0.0,0.114
0.03790452133178711,0.0,0.115
0.03791014393615723,0.0,0.116
0.03791148179626465,0.0,0.117
0.03791348858642578,0.0,0.118
0.03792331007385254,0.0,0.119
0.037925932678222654,0.0,0.12
0.03794409881591797,0.0,0.121
0.03796083444213867,0.0,0.122
0.0379638412322998,0.0,0.123
0.03796755648803711,0.0,0.124
0.03798047741699219,0.0,0.125
0.0379808616027832,0.0,0.126
0.03798129211425781,0.0,0.127
0.037988967834472656,0.0,0.128
0.037989398345947265,0.0,0.129
0.03798996783447266,0.0,0.13
0.037998696670532225,0.0,0.131
0.03801347862243652,0.0,0.132
0.03801381648254395,0.0,0.133
0.03802473062133789,0.0,0.134
0.038035267364501954,0.0,0.135
0.03806640754699707,0.0,0.136
0.038067361221313475,0.0,0.137
0.038069122802734376,0.0,0.138
0.03807060643005371,0.0,0.139
0.03808314317321777,0.0,0.14
0.03808528894042969,0.0,0.141
0.038090342056274415,0.0,0.142
0.038099640380859376,0.0,0.143
0.03810741554260254,0.0,0.144
0.03811418391418457,0.0,0.145
0.03813407209777832,0.0,0.146
0.038185663162231445,0.0,0.147
0.03818758409118652,0.0,0.148
0.03818986204528809,0.0,0.149
0.038203021392822265,0.0,0.15
0.038228578506469726,0.0,0.151
0.03824851301574707,0.0,0.152
0.038270348083496095,0.0,0.153
0.03830348826599121,0.0,0.154
0.03840047830200195,0.0,0.155
0.038442870483398436,0.0,0.156
0.03846218238830566,0.0,0.157
0.03848960052490234,0.0,0.158
0.03849513047790527,0.0,0.159
0.038810604583740235,0.0,0.16
0.03996388157653809,0.0,0.161
0.040112800537109375,0.0,0.162
0.04017145150756836,0.0,0.163
0.04030137271118164,0.0,0.164
0.04031584051513672,0.0,0.165
0.04032114237976074,0.0,0.166
0.04033295353698731,0.0,0.167
0.04036576264953613,0.0,0.168
0.040372550109863285,0.0,0.169
0.04042621310424804,0.0,0.17
0.04044657829284668,0.0,0.171
0.04046747473144531,0.0,0.172
0.04047959326171875,0.0,0.173
0.04048690516662598,0.0,0.174
0.040543966278076174,0.0,0.175
0.04057411169433594,0.0,0.176
0.040696035293579104,0.0,0.177
0.04069797917175293,0.0,0.178
0.04070627749633789,0.0,0.179
0.04071991368103027,0.0,0.18
0.04077570942687988,0.0,0.181
0.040807530014038085,0.0,0.182
0.04093096723937988,0.0,0.183
0.04098763050842285,0.0,0.184
0.04105732901000977,0.0,0.185
0.041722589202880855,0.0,0.186
0.04264244203186035,0.0,0.187
0.042715059661865236,0.0,0.188
0.04298530815124512,0.0,0.189
0.04298617492675781,0.0,0.19
0.04304755131530762,0.0,0.191
0.04308926501464844,0.0,0.192
0.04309090609741211,0.0,0.193
0.04325650205993652,0.0,0.194
0.04329182659912109,0.0,0.195
0.04333627284240722,0.0,0.196
0.04335908874511719,0.0,0.197
0.043557094772338864,0.0,0.198
0.04357393447875977,0.0,0.199
0.043574127365112306,0.0,0.2
0.04470534521484375,0.0,0.201
0.04504640405273437,0.0,0.202
0.045284371810913084,0.0,0.203
0.04530564448547363,0.0,0.204
0.04535985284423828,0.0,0.205
0.045460040298461915,0.0,0.206
0.04548333030700684,0.0,0.207
0.04549478677368164,0.0,0.208
0.04551314070129395,0.0,0.209
0.04553139270019531,0.0,0.21
0.04557375085449219,0.0,0.211
0.045651051589965824,0.0,0.212
0.04566886756896973,0.0,0.213
0.04567127871704101,0.0,0.214
0.04570855085754394,0.0,0.215
0.04574504042053223,0.0,0.216
0.045780838973999025,0.0,0.217
0.04579019580078125,0.0,0.218
0.04579821455383301,0.0,0.219
0.04588582681274414,0.0,0.22
0.04596717553710937,0.0,0.221
0.0459817421875,0.0,0.222
0.046033119613647464,0.0,0.223
0.046057654235839844,0.0,0.224
0.046099418701171874,0.0,0.225
0.04624753356933594,0.0,0.226
0.046274881271362305,0.0,0.227
0.04630910731506348,0.0,0.228
0.04644333018493652,0.0,0.229
0.04704104556274414,0.0,0.23
0.04722815782165528,0.0,0.231
0.04738206312561035,0.0,0.232
0.04751298895263672,0.0,0.233
0.04766289717102051,0.0,0.234
0.047702063491821295,0.0,0.235
0.048078756240844726,0.0,0.236
0.048304148208618156,0.0,0.237
0.048361339004516606,0.0,0.238
0.04841604685974121,0.0,0.239
0.04856142314147949,0.0,0.24
0.0485718576965332,0.0,0.241
0.04857499787902832,0.0,0.242
0.04867924275207519,0.0,0.243
0.048804252548217776,0.0,0.244
0.04908155459594726,0.0,0.245
0.049684199111938485,0.0,0.246
0.04977403182983398,0.0,0.247
0.050184050918579096,0.0,0.248
0.050369203872680665,0.0,0.249
0.05036964065551758,0.0,0.25
0.05048416128540039,0.0,0.251
0.05052523141479492,0.0,0.252
0.05053051393127442,0.0,0.253
0.05064325291442871,0.0,0.254
0.050691013397216794,0.0,0.255
0.05074581141662597,0.0,0.256
0.05084498803710938,0.0,0.257
0.05086554206848144,0.0,0.258
0.05087395710754394,0.0,0.259
0.05092240171813965,0.0,0.26
0.050964778167724614,0.0,0.261
0.0510795782623291,0.0,0.262
0.05110960771179199,0.0,0.263
0.05111340835571289,0.0,0.264
0.05115130958557129,0.0,0.265
0.05117385327148438,0.0,0.266
0.051241706176757815,0.0,0.267
0.05127888948059082,0.0,0.268
0.05131732696533203,0.0,0.269
0.051338897689819335,0.0,0.27
0.05164162358093262,0.0,0.271
0.05172765892028809,0.0,0.272
0.05175752476501465,0.0,0.273
0.05239807940673828,0.0,0.274
0.05245176991271973,0.0,0.275
0.05256780068969727,0.0,0.276
0.05257693891906738,0.0,0.277
0.05312011891174316,0.0,0.278
0.053235282806396486,0.0,0.279
0.05341017240905763,0.0,0.28
0.05352719328308105,0.0,0.281
0.05355119448852539,0.0,0.282
0.053641159179687495,0.0,0.283
0.05383867108154297,0.0,0.284
0.05384512605285644,0.0,0.285
0.05386884999084472,0.0,0.286
0.05394030416870117,0.0,0.287
0.054390210021972654,0.0,0.288
0.05450621473693848,0.0,0.289
0.05451254829406738,0.0,0.29
0.054651578994750975,0.0,0.291
0.05482762530517578,0.0,0.292
0.05527590467834473,0.0,0.293
0.05548041622924805,0.0,0.294
0.05564832080078125,0.0,0.295
0.05571692465209961,0.0,0.296
0.0557358120880127,0.0,0.297
0.05577527790832519,0.0,0.298
0.05581715327453614,0.0,0.299
0.05582230868530273,0.0,0.3
0.055997181655883785,0.0,0.301
0.056042537734985354,0.0,0.302
0.056043292312622076,0.0,0.303
0.05613118186950683,0.0,0.304
0.05613185238647461,0.0,0.305
0.05631611627197265,0.0,0.306
0.056674095275878904,0.0,0.307
0.056784902389526375,0.0,0.308
0.056818060226440426,0.0,0.309
0.056864427764892575,0.0,0.31
0.057081573974609376,0.0,0.311
0.05749243374633789,0.0,0.312
0.05761214259338379,0.0,0.313
0.05761339251708984,0.0,0.314
0.057790938964843754,0.0,0.315
0.05798403836059571,0.0,0.316
0.05826374185180663,0.0,0.317
0.05832142407226562,0.0,0.318
0.05844902433776855,0.0,0.319
0.0584556382598877,0.0,0.32
0.058487261810302726,0.0,0.321
0.05854727899169922,0.0,0.322
0.05904508059692383,0.0,0.323
0.05908761944580078,0.0,0.324
0.0592879548034668,0.0,0.325
0.0599499946899414,0.0,0.326
0.06005417681884766,0.0,0.327
0.06029698254394531,0.0,0.328
0.06085333673095703,0.0,0.329
0.060874709869384765,0.0,0.33
0.060902925155639644,0.0,0.331
0.061040547576904296,0.0,0.332
0.06104232159423828,0.0,0.333
0.061103125106811526,0.0,0.334
0.06134180879211426,0.0,0.335
0.06143429611206055,0.0,0.336
0.06143834243774414,0.0,0.337
0.06151513513183594,0.0,0.338
0.06154795622253417,0.0,0.339
0.06196609143066405,0.0,0.34
0.062019628356933594,0.0,0.341
0.062280194351196284,0.0,0.342
0.0631991834564209,0.0,0.343
0.06321830326843261,0.0,0.344
0.06327744888305664,0.0,0.345
0.06331562437438965,0.0,0.346
0.06346769589233398,0.0,0.347
0.06355072776794433,0.0,0.348
0.0636097568511963,0.0,0.349
0.06368126582336425,0.0,0.35
0.06377752673339844,0.0,0.351
0.06382771534729004,0.0,0.352
0.06384909889221191,0.0,0.353
0.06399057159423828,0.0,0.354
0.06420047271728516,0.0,0.355
0.06457168444824218,0.0,0.356
0.0650245488433838,0.0,0.357
0.06521411877441406,0.0,0.358
0.06542234182739258,0.0,0.359
0.06544770384216309,0.0,0.36
0.0655987048034668,0.0,0.361
0.06584474723815918,0.0,0.362
0.06607489904785158,0.0,0.363
0.06613393086242675,0.0,0.364
0.06615740290832521,0.0,0.365
0.06617084858703613,0.0,0.366
0.0662115210723877,0.0,0.367
0.06760685426330565,0.0,0.368
0.06773493263244629,0.0,0.369
0.06809988414001465,0.0,0.37
0.06814810270690919,0.0,0.371
0.0681494653930664,0.0,0.372
0.06822938542175291,0.0,0.373
0.06850289604187013,0.0,0.374
0.0685880782470703,0.0,0.375
0.06873733027648926,0.0,0.376
0.06892174026489258,0.0,0.377
0.06902205325317383,0.0,0.378
0.06926880322265624,0.0,0.379
0.06965663072204589,0.0,0.38
0.06965702064514159,0.0,0.381
0.06968155960083008,0.0,0.382
0.06989386720275878,0.0,0.383
0.07012943467712403,0.0,0.384
0.07016406015014648,0.0,0.385
0.0701945167541504,0.0,0.386
0.07037898838806152,0.0,0.387
0.07043307870483398,0.0,0.388
0.07063820565795897,0.0,0.389
0.07074176519775391,0.0,0.39
0.07090168409729003,0.0,0.391
0.07127981066894531,0.0,0.392
0.07139249562072754,0.0,0.393
0.07154336682128906,0.0,0.394
0.07185581741333008,0.0,0.395
0.07189574633789061,0.0,0.396
0.0720671216583252,0.0,0.397
0.07210969589233399,0.0,0.398
0.07213952244567871,0.0,0.399
0.07216167160034179,0.0,0.4
0.07295785780334473,0.0,0.401
0.07317547775268554,0.0,0.402
0.07335550999450682,0.0,0.403
0.07346689788818359,0.0,0.404
0.07387932772827148,0.0,0.405
0.07404780690002441,0.0,0.406
0.07416468278503417,0.0,0.407
0.07419935343933105,0.0,0.408
0.0745431530303955,0.0,0.409
0.07480569493103026,0.0,0.41
0.07509700497436524,0.0,0.411
0.07515628463745115,0.0,0.412
0.07557315895080566,0.0,0.413
0.07565275279235839,0.0,0.414
0.07587793635559081,0.0,0.415
0.07595058973693847,0.0,0.416
0.0760006589202881,0.0,0.417
0.07602658985900879,0.0,0.418
0.07604332905578613,0.0,0.419
0.0760690145111084,0.0,0.42
0.07624676860046387,0.0,0.421
0.07642655096435547,0.0,0.422
0.07643936190795897,0.0,0.423
0.07657048448181153,0.0,0.424
0.07658844664001464,0.0,0.425
0.07674640368652344,0.0,0.426
0.07712070523071289,0.0,0.427
0.07715696186828613,0.0,0.428
0.07750141893005372,0.0,0.429
0.07762745274353028,0.0,0.43
0.07782720112609863,0.0,0.431
0.07792975547790527,0.0,0.432
0.07832891432189942,0.0,0.433
0.07834826722717286,0.0,0.434
0.07851349809265137,0.0,0.435
0.0787147975769043,0.0,0.436
0.07934609259033204,0.0,0.437
0.07981911305236816,0.0,0.438
0.07989187800598144,0.0,0.439
0.08004136341857909,0.0,0.44
0.08013523204040528,0.0,0.441
0.08044421104431151,0.0,0.442
0.08047067738342285,0.0,0.443
0.08054961743164063,0.0,0.444
0.08069679150390624,0.0,0.445
0.08071786349487303,0.0,0.446
0.08092497424316408,0.0,0.447
0.08105743006896973,0.0,0.448
0.08136101388549805,0.0,0.449
0.08136213853454592,0.0,0.45
0.08167673635864257,0.0,0.451
0.08187145707702637,0.0,0.452
0.082080359954834,0.0,0.453
0.08211030577087403,0.0,0.454
0.08232978198242188,0.0,0.455
0.0829528955230713,0.0,0.456
0.08320054875183105,0.0,0.457
0.08360930169677734,0.0,0.458
0.08367760871887207,0.0,0.459
0.08401181222534179,0.0,0.46
0.08467518498229981,0.0,0.461
0.08483514582824707,0.0,0.462
0.08501094050598144,0.0,0.463
0.08543513798522949,0.0,0.464
0.0854646047515869,0.0,0.465
0.08614486666870116,0.0,0.466
0.08645520748901367,0.0,0.467
0.08673884136962891,0.0,0.468
0.08679339041137696,0.0,0.469
0.08681925338745117,0.0,0.47
0.08684748124694824,0.0,0.471
0.08705259036254884,0.0,0.472
0.08708339509582519,0.0,0.473
0.08785684500122071,0.0,0.474
0.08816452642822264,0.0,0.475
0.08859706028747558,0.0,0.476
0.09037636473083496,0.0,0.477
0.09061879010009766,0.0,0.478
0.090821179107666,0.0,0.479
0.09094603378295898,0.0,0.48
0.09205606591796875,0.0,0.481
0.09215263067626954,0.0,0.482
0.09219991525268555,0.0,0.483
0.0922015285949707,0.0,0.484
0.09230192745971681,0.0,0.485
0.09246318719482423,0.0,0.486
0.09259248699951173,0.0,0.487
0.09286025466918946,0.0,0.488
0.09325015725708008,0.0,0.489
0.09326819000244141,0.0,0.49
0.09386486935424805,0.0,0.491
0.09387564447021483,0.0,0.492
0.09400227838134766,0.0,0.493
0.09401553384399412,0.0,0.494
0.09443998139953613,0.0,0.495
0.09520281100463866,0.0,0.496
0.09548266285705566,0.0,0.497
0.0958122837524414,0.0,0.498
0.0960942082824707,0.0,0.499
0.09613667321777343,0.0,0.5
0.09646037060546873,0.0,0.501
0.09694622315979004,0.0,0.502
0.09770087646484375,0.0,0.503
0.09814130645751952,0.0,0.504
0.09862858868408199,0.0,0.505
0.09939378031921386,0.0,0.506
0.0996732508392334,0.0,0.507
0.09982733226013182,0.0,0.508
0.09990751112365723,0.0,0.509
0.09991549208068848,0.0,0.51
0.10003961723327637,0.0,0.511
0.10030895622253418,0.0,0.512
0.10125736758422851,0.0,0.513
0.10160453248596193,0.0,0.514
0.10176840168762206,0.0,0.515
0.10198655397033693,0.0,0.516
0.10231209693908691,0.0,0.517
0.10260070532226563,0.0,0.518
0.10261030961608889,0.0,0.519
0.10298426655578613,0.0,0.52
0.10304292724609374,0.0,0.521
0.10307333869934082,0.0,0.522
0.10349356750488281,0.0,0.523
0.10424732545471191,0.0,0.524
0.10517464514160156,0.0,0.525
0.10538350531005862,0.0,0.526
0.10539335136413575,0.0,0.527
0.10548255224609375,0.0,0.528
0.10554820156860352,0.0,0.529
0.10601663983154297,0.0,0.53
0.10609359632873536,0.0,0.531
0.1063821204071045,0.0,0.532
0.10676781663513184,0.0,0.533
0.1073453475952148,0.0,0.534
0.10749760644531249,0.0,0.535
0.10764633451843263,0.0,0.536
0.10783169088745116,0.0,0.537
0.10794146296691894,0.0,0.538
0.11010811917114258,0.0,0.539
0.11013256179809569,0.0,0.54
0.1101962840270996,0.0,0.541
0.11039044099426269,0.0,0.542
0.11071008381652832,0.0,0.543
0.1109021968383789,0.0,0.544
0.11236495971679687,0.0,0.545
0.1126080058746338,0.0,0.546
0.11293437133789062,0.0,0.547
0.11317004490661621,0.0,0.548
0.11382369157409668,0.0,0.549
0.11409496786499022,0.0,0.55
0.11430046649169923,0.0,0.551
0.11456840675354003,0.0,0.552
0.11483177314758301,0.0,0.553
0.11486493981933593,0.0,0.554
0.11502094970703125,0.0,0.555
0.11562645057678222,0.0,0.556
0.11607820265197753,0.0,0.557
0.11626221228027343,0.0,0.558
0.11642512626647948,0.0,0.559
0.11682451304626465,0.0,0.56
0.11685595361328124,0.0,0.561
0.11729846139526366,0.0,0.562
0.11756022848510742,0.0,0.563
0.11779440893554687,0.0,0.564
0.11843440524291994,0.0,0.565
0.11864386996459961,0.0,0.566
0.11972150093078612,0.0,0.567
0.12026073379516602,0.0,0.568
0.12033266040039063,0.0,0.569
0.12047352908325196,0.0,0.57
0.12067816107177735,0.0,0.571
0.12135510150146485,0.0,0.572
0.12161829244995116,0.0,0.573
0.12180776284790039,0.0,0.574
0.12236634437561035,0.0,0.575
0.12248854168701169,0.0,0.576
0.1231213605041504,0.0,0.577
0.12325925769042967,0.0,0.578
0.12432034925842286,0.0,0.579
0.12436716647338868,0.0,0.58
0.1250701280670166,0.0,0.581
0.12589525076293945,0.0,0.582
0.12592831539916993,0.0,0.583
0.12599440655517577,0.0,0.584
0.12618219506835937,0.0,0.585
0.1263356270751953,0.0,0.586
0.12683157443237306,0.0,0.587
0.12706164617919924,0.0,0.588
0.1276771876525879,0.0,0.589
0.12792003456115722,0.0,0.59
0.12828793780517578,0.0,0.591
0.1284118716430664,0.0,0.592
0.1288545754852295,0.0,0.593
0.12923745872497558,0.0,0.594
0.12943358558654783,0.0,0.595
0.12984599710083006,0.0,0.596
0.1302631999664307,0.0,0.597
0.13081738720703126,0.0,0.598
0.13087566270446777,0.0,0.599
0.1312496112060547,0.0,0.6
0.13169683769226073,0.0,0.601
0.13175495001220702,0.0,0.602
0.13243314570617676,0.0,0.603
0.13342091831970215,0.0,0.604
0.13368916476440423,0.0,0.605
0.13393858226013183,0.0,0.606
0.13420169519042968,0.0,0.607
0.13452096923828125,0.0,0.608
0.13497249566650393,0.0,0.609
0.13520864059448243,0.0,0.61
0.136258721572876,0.0,0.611
0.1365219556274414,0.0,0.612
0.13711580128479006,0.0,0.613
0.1376578719177246,0.0,0.614
0.13818812857055662,0.0,0.615
0.13838450959777832,0.0,0.616
0.13852466946411132,0.0,0.617
0.1398841717376709,0.0,0.618
0.14001884716796875,0.0,0.619
0.14113403286743165,0.0,0.62
0.1420058396453858,0.0,0.621
0.1425203286743164,0.0,0.622
0.1428899027709961,0.0,0.623
0.14305625207519532,0.0,0.624
0.1432259992980957,0.0,0.625
0.14369842683410644,0.0,0.626
0.14468375746154785,0.0,0.627
0.144743729385376,0.0,0.628
0.14623208850097658,0.0,0.629
0.14791807498168946,0.0,0.63
0.1484019237213135,0.0,0.631
0.14928154598999024,0.0,0.632
0.14940111651611326,0.0,0.633
0.15112161091613768,0.0,0.634
0.15206987007141115,0.0,0.635
0.15261387457275388,0.0,0.636
0.154103201171875,0.0,0.637
0.15483198040771481,0.0,0.638
0.15492386457824708,0.0,0.639
0.15661337828063965,0.0,0.64
0.15698158242797852,0.0,0.641
0.15729556278991702,0.0,0.642
0.15783301669311525,0.0,0.643
0.158264163772583,0.0,0.644
0.15881308491516113,0.0,0.645
0.16119426847839358,0.0,0.646
0.16253557287597656,0.0,0.647
0.16309258978271485,0.0,0.648
0.1633224778289795,0.0,0.649
0.16406408677673337,0.0,0.65
0.16432699584960936,0.0,0.651
0.16645908122253417,0.0,0.652
0.1670579270324707,0.0,0.653
0.16787150057983397,0.0,0.654
0.16787300079345702,0.0,0.655
0.16855042279052734,0.0,0.656
0.16907140269470214,0.0,0.657
0.17092618128967285,0.0,0.658
0.17136196000671386,0.0,0.659
0.17214907249450684,0.0,0.66
0.1728111890563965,0.0,0.661
0.17294051498413085,0.0,0.662
0.17335434162902832,0.0,0.663
0.17566883123779298,0.0,0.664
0.176198550201416,0.0,0.665
0.1781630628051758,0.0,0.666
0.17833842626953125,0.0,0.667
0.1787102989501953,0.0,0.668
0.17939753146362303,0.0,0.669
0.18031935650634764,0.0,0.67
0.18219426541137695,0.0,0.671
0.18237150137329103,0.0,0.672
0.18260352897644044,0.0,0.673
0.18475511483764648,0.0,0.674
0.18477252372741698,0.0,0.675
0.1849924463043213,0.0,0.676
0.18566830838012693,0.0,0.677
0.1856792667541504,0.0,0.678
0.18680666374206542,0.0,0.679
0.18809861921691895,0.0,0.68
0.18894117695617677,0.0,0.681
0.18910936407470702,0.0,0.682
0.19002046340942383,0.0,0.683
0.1901443803100586,0.0,0.684
0.19437892782592775,0.0,0.685
0.19483659176635743,0.0,0.686
0.19525839018249508,0.0,0.687
0.19636355039978026,0.0,0.688
0.19786623159790037,0.0,0.689
0.198410451171875,0.0,0.69
0.19861331817626954,0.0,0.691
0.19879244198608398,0.0,0.692
0.19963528901672364,0.0,0.693
0.20103497444152832,0.0,0.694
0.2010360059967041,0.0,0.695
0.20333375810241697,0.0,0.696
0.2043277879486084,0.0,0.697
0.20626526721191385,0.0,0.698
0.2097577296295166,0.0,0.699
0.211698509765625,0.0,0.7
0.21223338389587404,0.0,0.701
0.21392432765197755,0.0,0.702
0.21392545640563965,0.0,0.703
0.21437671685791013,0.0,0.704
0.21470020097351075,0.0,0.705
0.2152298801879883,0.0,0.706
0.2171234849090576,0.0,0.707
0.21783712501525876,0.0,0.708
0.21840967407226564,0.0,0.709
0.2184153098907471,0.0,0.71
0.22039022326660157,0.0,0.711
0.22239464230346678,0.0,0.712
0.22341683213806152,0.0,0.713
0.22352333540344235,0.0,0.714
0.2242223529815674,0.0,0.715
0.22643651126098632,0.0,0.716
0.22659799534606934,0.0,0.717
0.2278160528411865,0.0,0.718
0.22861568923950196,0.0,0.719
0.2293199023284912,0.0,0.72
0.22956271910095213,0.0,0.721
0.2300301367034912,0.0,0.722
0.23016728370666506,0.0,0.723
0.2323533460845947,0.0,0.724
0.23282089358520505,0.0,0.725
0.2339385594177246,0.0,0.726
0.23565098999023437,0.0,0.727
0.2407968472137451,0.0,0.728
0.2445060182647705,0.0,0.729
0.2460586900787354,0.0,0.73
0.2495541499938965,0.0,0.731
0.2495720274810791,0.0,0.732
0.25516185182189943,0.0,0.733
0.2561613585205078,0.0,0.734
0.25794528775024417,0.0,0.735
0.26219237132263185,0.0,0.736
0.2632548189849854,0.0,0.737
0.26387031340026856,0.0,0.738
0.26396283755493166,0.0,0.739
0.2655623662261963,0.0,0.74
0.26623181997680667,0.0,0.741
0.2704329024047851,0.0,0.742
0.27051810002136234,0.0,0.743
0.27123517176818845,0.0,0.744
0.27222728213500974,0.0,0.745
0.27577212666320805,0.0,0.746
0.2770857493286133,0.0,0.747
0.2784744770507812,0.0,0.748
0.2789961518707275,0.0,0.749
0.28096544674682616,0.0,0.75
0.28112412809753423,0.0,0.751
0.2838817595367431,0.0,0.752
0.28508453776550297,0.0,0.753
0.2860227958374023,0.0,0.754
0.29166620230102536,0.0,0.755
0.2942691996765137,0.0,0.756
0.29570475685119624,0.0,0.757
0.2959992540588379,0.0,0.758
0.3004638757781982,0.0,0.759
0.3014915095062256,0.0,0.76
0.30268641136169433,0.0,0.761
0.30283647729492186,0.0,0.762
0.30406722885131837,0.0,0.763
0.3052127556152344,0.0,0.764
0.30671190580749513,0.0,0.765
0.30757595948791505,0.0,0.766
0.3134076479187011,0.0,0.767
0.3161843387451173,0.0,0.768
0.3164320483551026,0.0,0.769
0.31867646733093263,0.0,0.77
0.3237832176055908,0.0,0.771
0.32493205223083493,0.0,0.772
0.32613490042114257,0.0,0.773
0.32944710406494143,0.0,0.774
0.3305039099273681,0.0,0.775
0.3329236001739502,0.0,0.776
0.33812105186462404,0.0,0.777
0.3412980674133301,0.0,0.778
0.3423577688903809,0.0,0.779
0.34256968832397455,0.0,0.78
0.34427718168640137,0.0,0.781
0.34457411080932615,0.0,0.782
0.3448909706573486,0.0,0.783
0.34589981715393064,0.0,0.784
0.3498007153320313,0.0,0.785
0.35119645455932624,0.0,0.786
0.35479020742797857,0.0,0.787
0.36368689735412596,0.0,0.788
0.3641359891662597,0.0,0.789
0.3667072174224854,0.0,0.79
0.3678475765533447,0.0,0.791
0.37107784455871584,0.0,0.792
0.37228195074462894,0.0,0.793
0.3731512887115479,0.0,0.794
0.37562322998046876,0.0,0.795
0.38716529011535644,0.0,0.796
0.3892833375549323,0.0,0.797
0.3913986061553955,0.0,0.798
0.39263610096740725,0.0,0.799
0.40295383448791505,0.0,0.8
0.40465574617004396,0.0,0.801
0.4052528527526855,0.0,0.802
0.408818451248169,0.0,0.803
0.4104666240386961,0.0,0.804
0.4107838742523193,0.0,0.805
0.41183095387268065,0.0,0.806
0.41423246473693853,0.0,0.807
0.414740728515625,0.0,0.808
0.4162563094329834,0.0,0.809
0.41746266815185545,0.0,0.81
0.4178564074401856,0.0,0.811
0.43059215942382817,0.0,0.812
0.4330008556518555,0.0,0.813
0.4344934982452392,0.0,0.814
0.44301626943969724,0.0,0.815
0.4455755696716309,0.0,0.816
0.44843880973815925,0.0,0.817
0.4534943734741211,0.0,0.818
0.4571078163299561,0.0,0.819
0.46017270939636234,0.0,0.82
0.46173658369445797,0.0,0.821
0.4628479755859375,0.0,0.822
0.46590617988586425,0.0,0.823
0.46696643580627445,0.0,0.824
0.47019592008972166,0.0,0.825
0.4709703675994873,0.0,0.826
0.47285810897827146,0.0,0.827
0.4756372183074951,0.0,0.828
0.47786440014648435,0.0,0.829
0.47830559370422354,0.0,0.83
0.4800975283355713,0.0,0.831
0.4902133312530518,0.0,0.832
0.49342496131896973,0.0,0.833
0.4941891614074707,0.0,0.834
0.5086110669403076,0.0,0.835
0.5136499733734131,0.0,0.836
0.5153211687164307,0.0,0.837
0.5179530304260254,0.0,0.838
0.5196465947418214,0.0,0.839
0.5254870034027099,0.0,0.84
0.5285172874298096,0.0,0.841
0.5291420296173097,0.0,0.842
0.5303938449554444,0.0,0.843
0.5304742207183838,0.0,0.844
0.5346336856689453,0.0,0.845
0.5413434704895019,0.0,0.846
0.5416280260009766,0.0,0.847
0.5434822449188234,0.0,0.848
0.5505136563873291,0.0,0.849
0.5527259232635497,0.0,0.85
0.5530071288452149,0.0,0.851
0.553364332397461,0.0,0.852
0.5566662149353028,0.0,0.853
0.5639971338348388,0.0,0.854
0.5641140527191162,0.0,0.855
0.566941108795166,0.0,0.856
0.5702896968231201,0.0,0.857
0.5797143853454589,0.0,0.858
0.5829569569244386,0.0,0.859
0.5858289801483155,0.0,0.86
0.5890144745330811,0.0,0.861
0.6063872396850585,0.0,0.862
0.6126029221801758,0.0,0.863
0.6128317830200195,0.0,0.864
0.6149483600311278,0.0,0.865
0.618542268447876,0.0,0.866
0.6251530576934815,0.0,0.867
0.6381584961090088,0.0,0.868
0.638423918838501,0.0,0.869
0.6386261813964844,0.0,0.87
0.6392373885345458,0.0,0.871
0.6489199048309325,0.0,0.872
0.6522721432189941,0.0,0.873
0.6588626696777344,0.0,0.874
0.6638167591552734,0.0,0.875
0.6684354371948241,0.0,0.876
0.6809547166748047,0.0,0.877
0.6912819450225829,0.0,0.878
0.6937511912384033,0.0,0.879
0.7004579150390624,0.0,0.88
0.7071676897735596,0.0,0.881
0.7095938354644776,0.0,0.882
0.712533881362915,0.0,0.883
0.7156363073577882,0.0,0.884
0.7309214059143067,0.0,0.885
0.7359120410003662,0.0,0.886
0.7418705531768799,0.0,0.887
0.7602368860015869,0.0,0.888
0.7658178157348633,0.0,0.889
0.7739425747833252,0.0,0.89
0.7829497753753661,0.0,0.891
0.7833564860687257,0.0,0.892
0.7908569981536866,0.0,0.893
0.7963926190032958,0.0,0.894
0.8036108204345702,0.0,0.895
0.8097578817901612,0.0,0.896
0.8148152745056152,0.0,0.897
0.8242306361541748,0.0,0.898
0.8262652698211671,0.0,0.899
0.8353787999572754,0.0,0.9
0.8376370380401612,0.0,0.901
0.8384254628143311,0.0,0.902
0.845138881149292,0.0,0.903
0.849011976577759,0.0,0.904
0.8493259091033936,0.0,0.905
0.8563057434692384,0.0,0.906
0.8587414141235352,0.0,0.907
0.861971760498047,0.0,0.908
0.8632565054779053,0.0,0.909
0.8680065682067871,0.0,0.91
0.8778550648040772,0.0,0.911
0.8837448341827393,0.0,0.912
0.8991863395996095,0.0,0.913
0.9000997580261231,0.0,0.914
0.9293395178070069,0.0,0.915
0.9436852289123535,0.0,0.916
0.9447930708007813,0.0,0.917
0.9497511868896484,0.0,0.918
0.9577765523986816,0.0,0.919
0.9748852742767337,0.0,0.92
0.9821830721893307,0.0,0.921
1.0381694446411132,0.0,0.922
1.0733318936004639,0.0,0.923
1.080025395019531,0.0,0.924
1.1003011740875244,0.0,0.925
1.1247231678771972,0.0,0.926
1.1396484080047609,0.0,0.927
1.173334243041992,0.0,0.928
1.1744227371215819,0.0,0.929
1.189592309249878,0.0,0.93
1.2205457977447511,0.0,0.931
1.2427348050842284,0.0,0.932
1.2487415185699462,0.0,0.933
1.3022506725463867,0.0,0.934
1.331925502319336,0.0,0.935
1.3341416558380128,0.0,0.936
1.3532338644256592,0.0,0.937
1.368519457458496,0.0,0.938
1.4400249432525634,0.0,0.939
1.4644743752746583,0.0,0.94
1.539778946182251,0.0,0.941
1.5508291969299317,0.0,0.942
1.602618156768799,0.0,0.943
1.6139085163726807,0.0,0.944
1.6203895916900635,0.0,0.945
1.6248315054473876,0.0,0.946
1.647633146469116,0.0,0.947
1.670647896774292,0.0,0.948
1.7002553940277099,0.001,0.948
1.7158819856262206,0.002,0.948
1.7190103174438476,0.003,0.948
1.7212441011505126,0.004,0.948
1.7213769938964845,0.005,0.948
1.721463740600586,0.006,0.948
1.72197103225708,0.007,0.948
1.7220734020996094,0.008,0.948
1.7222657583770753,0.009,0.948
1.722803225479126,0.01,0.948
1.7229665033111572,0.011,0.948
1.7234811413421631,0.012,0.948
1.7234838007507325,0.013,0.948
1.7235313796844483,0.014,0.948
1.723536218826294,0.015,0.948
1.7235619514007567,0.016,0.948
1.7240049663391113,0.017,0.948
1.7240661092834473,0.018,0.948
1.7245358737640382,0.019,0.948
1.7246138097686767,0.02,0.948
1.724803446182251,0.021,0.948
1.7248181490631103,0.022,0.948
1.7252100533599855,0.023,0.948
1.7252823863983153,0.024,0.948
1.7253302809295654,0.025,0.948
1.7253604983825683,0.026,0.948
1.7253810740509032,0.027,0.948
1.7254408255462645,0.028,0.948
1.7256271781311034,0.029,0.948
1.7256440820922851,0.03,0.948
1.7256619814605711,0.03,0.949
1.7258256179656981,0.031,0.949
1.7259384004211427,0.032,0.949
1.7260075470428466,0.033,0.949
1.7260960338745117,0.034,0.949
1.7261575483398437,0.035,0.949
1.7262050631256103,0.036,0.949
1.7263640320281983,0.037,0.949
1.7263848776397706,0.038,0.949
1.726415641204834,0.039,0.949
1.7264781119384764,0.04,0.949
1.7264944561920166,0.041,0.949
1.7267833348846435,0.042,0.949
1.7269137843322753,0.043,0.949
1.7269775293579102,0.044,0.949
1.7269800911712647,0.045,0.949
1.7271273999023438,0.046,0.949
1.7271805948486327,0.047,0.949
1.727190928237915,0.048,0.949
1.7273111367340088,0.049,0.949
1.7274711170043946,0.05,0.949
1.7277556087188721,0.051,0.949
1.7278017730255126,0.052,0.949
1.7278887838287353,0.053,0.949
1.7279111217956542,0.054,0.949
1.7279908132476807,0.055,0.949
1.728013113494873,0.056,0.949
1.7281332539367675,0.057,0.949
1.7281463972930908,0.058,0.949
1.728203269165039,0.059,0.949
1.7285743741912842,0.06,0.949
1.7285772407073974,0.061,0.949
1.7286131261138915,0.062,0.949
1.7288893711395263,0.063,0.949
1.7289929893951417,0.064,0.949
1.72905029586792,0.065,0.949
1.7294471670227052,0.066,0.949
1.7295662015075683,0.067,0.949
1.729669161468506,0.068,0.949
1.7297029099731445,0.069,0.949
1.7297406615905762,0.07,0.949
1.7297413486633302,0.071,0.949
1.7298982004394532,0.072,0.949
1.7300503318786622,0.073,0.949
1.7300572059783936,0.074,0.949
1.7301260051879883,0.075,0.949
1.7301542005462647,0.076,0.949
1.7301687347564698,0.077,0.949
1.7302533761291503,0.078,0.949
1.7302865890045167,0.079,0.949
1.7303936684417724,0.08,0.949
1.7308761105651855,0.081,0.949
1.7309518076019288,0.082,0.949
1.7309652935028077,0.083,0.949
1.7312457179718017,0.084,0.949
1.731345337677002,0.085,0.949
1.7314639470672608,0.086,0.949
1.7315805046234132,0.087,0.949
1.73167201802063,0.088,0.949
1.7317857763977051,0.089,0.949
1.731788019241333,0.09,0.949
1.731971394973755,0.091,0.949
1.7319909674987795,0.092,0.949
1.7320852899932861,0.093,0.949
1.732090691329956,0.094,0.949
1.7321150746612548,0.095,0.949
1.7321279668731688,0.096,0.949
1.7321874102020263,0.097,0.949
1.7323404093322754,0.098,0.949
1.7324927567138673,0.099,0.949
1.7325554462432862,0.1,0.949
1.7325779927062988,0.101,0.949
1.7325833734283447,0.102,0.949
1.7326021978607178,0.103,0.949
1.7326675395965576,0.104,0.949
1.7326971947021486,0.105,0.949
1.7327147261657714,0.106,0.949
1.7327591277770997,0.107,0.949
1.732768030517578,0.108,0.949
1.7328885643157959,0.109,0.949
1.7330726679077149,0.11,0.949
1.7331463535461427,0.111,0.949
1.7332260603637695,0.112,0.949
1.7332912207641602,0.113,0.949
1.7334444615325928,0.114,0.949
1.7335355633239746,0.115,0.949
1.7336062727661135,0.116,0.949
1.7336473330230713,0.117,0.949
1.7338291340942382,0.118,0.949
1.7338679264068602,0.119,0.949
1.7338852760009766,0.12,0.949
1.733960637374878,0.121,0.949
1.7341481511688233,0.122,0.949
1.7342100959167481,0.123,0.949
1.734214451385498,0.124,0.949
1.734354576171875,0.125,0.949
1.734384334915161,0.126,0.949
1.7344145601348877,0.127,0.949
1.734465118331909,0.128,0.949
1.7345274657745362,0.129,0.949
1.7345760960998535,0.13,0.949
1.7346046897277834,0.131,0.949
1.7346384497375489,0.132,0.949
1.734659146636963,0.133,0.949
1.7346662261505128,0.134,0.949
1.7347600858001708,0.135,0.949
1.7347676127471925,0.136,0.949
1.7347876503143311,0.137,0.949
1.7348093602905275,0.138,0.949
1.7349070487976075,0.139,0.949
1.7349571739196776,0.14,0.949
1.735039954147339,0.141,0.949
1.7351429862060548,0.142,0.949
1.7351581758880614,0.143,0.949
1.7351832746887208,0.144,0.949
1.7353243348693848,0.145,0.949
1.7353454868774414,0.146,0.949
1.7354178667144775,0.147,0.949
1.7354314052886963,0.148,0.949
1.7354722502288817,0.149,0.949
1.7354733229827881,0.15,0.949
1.7355749339141846,0.151,0.949
1.7356323791503907,0.152,0.949
1.7357352244415283,0.153,0.949
1.735758789428711,0.154,0.949
1.735830936691284,0.155,0.949
1.7358750859527587,0.156,0.949
1.735885809463501,0.157,0.949
1.735957837387085,0.158,0.949
1.736017448501587,0.159,0.949
1.7360307404785156,0.16,0.949
1.736068328277588,0.161,0.949
1.736092563934326,0.162,0.949
1.7361187366638182,0.163,0.949
1.7361941406707764,0.164,0.949
1.7362200639953613,0.165,0.949
1.7362298350982666,0.166,0.949
1.7363069441223145,0.167,0.949
1.7363868682556152,0.168,0.949
1.7363953323516845,0.169,0.949
1.7364195056762695,0.17,0.949
1.7364365480651855,0.171,0.949
1.7364616893005371,0.172,0.949
1.7364694052581786,0.173,0.949
1.7364706916046142,0.174,0.949
1.7365133159332276,0.175,0.949
1.7365399417419434,0.176,0.949
1.7366125758361817,0.177,0.949
1.736629550064087,0.178,0.949
1.7366918409118652,0.179,0.949
1.7367433338165283,0.18,0.949
1.7367567381896973,0.181,0.949
1.7367896628875732,0.182,0.949
1.7368215936279296,0.183,0.949
1.7369352281036379,0.184,0.949
1.7370279978637695,0.185,0.949
1.7370315960388183,0.186,0.949
1.7370494575042725,0.187,0.949
1.7370705824279784,0.188,0.949
1.7370818584136964,0.189,0.949
1.7370918951263428,0.19,0.949
1.73712882913208,0.191,0.949
1.7372323578186035,0.192,0.949
1.7372486282806396,0.193,0.949
1.7373210317840577,0.194,0.949
1.7373244739379883,0.195,0.949
1.7373265893707275,0.196,0.949
1.7373321564483644,0.197,0.949
1.737349388885498,0.198,0.949
1.7374235429229736,0.199,0.949
1.7374664300231935,0.2,0.949
1.7374668829803466,0.201,0.949
1.7374726592407226,0.202,0.949
1.7374747392578125,0.203,0.949
1.7375097283477783,0.204,0.949
1.7375130567474366,0.205,0.949
1.7375272017211914,0.206,0.949
1.7375347787323,0.207,0.949
1.7375759097442627,0.208,0.949
1.7375779078674316,0.209,0.949
1.7376743902435303,0.21,0.949
1.7377032612457275,0.211,0.949
1.73772358883667,0.212,0.949
1.7377685739440918,0.213,0.949
1.7377836694335937,0.214,0.949
1.7378007681427001,0.215,0.949
1.7378114775848388,0.216,0.949
1.737923474472046,0.217,0.949
1.737971795562744,0.218,0.949
1.7379949062194824,0.219,0.949
1.7379951492767334,0.22,0.949
1.7380028609008789,0.221,0.949
1.7381238092956541,0.222,0.949
1.738183235458374,0.223,0.949
1.7381839152374268,0.224,0.949
1.7382393597717285,0.225,0.949
1.7385276566925048,0.226,0.949
1.738546628112793,0.227,0.949
1.7385492852630615,0.228,0.949
1.7387945339355468,0.229,0.949
1.7388133788757325,0.23,0.949
1.7389092601013183,0.231,0.949
1.7389288579559325,0.232,0.949
1.7390229383544922,0.233,0.949
1.7390560213470458,0.234,0.949
1.739116345413208,0.235,0.949
1.7391543189849852,0.236,0.949
1.7391630855712892,0.237,0.949
1.7391867897033693,0.238,0.949
1.7392602310791017,0.239,0.949
1.7394641497039796,0.24,0.949
1.7394813505554199,0.241,0.949
1.7394833385925292,0.242,0.949
1.7394926175842285,0.243,0.949
1.7394942870330812,0.244,0.949
1.7395441838531494,0.245,0.949
1.739550298965454,0.246,0.949
1.739563243560791,0.247,0.949
1.739602142074585,0.248,0.949
1.7396596476745605,0.249,0.949
1.739687408493042,0.25,0.949
1.7397386760101319,0.251,0.949
1.7397413285522463,0.252,0.949
1.7397999265441895,0.253,0.949
1.7399457942352294,0.254,0.949
1.7399656377716064,0.255,0.949
1.7400254690551757,0.256,0.949
1.7400401821289062,0.257,0.949
1.740042486618042,0.258,0.949
1.740107614868164,0.259,0.949
1.7401698310699465,0.26,0.949
1.740218503555298,0.261,0.949
1.7402531693725587,0.262,0.949
1.7403606901855468,0.263,0.949
1.7403762207489013,0.264,0.949
1.7403805856018066,0.265,0.949
1.740381242034912,0.266,0.949
1.74038362348938,0.267,0.949
1.7404102732543945,0.268,0.949
1.7404396442718506,0.269,0.949
1.7404842009735106,0.27,0.949
1.740500451675415,0.271,0.949
1.7405228538818358,0.272,0.949
1.7405452649383546,0.273,0.949
1.7405543515625,0.274,0.949
1.7405865770721436,0.275,0.949
1.7406023071746826,0.276,0.949
1.7406303370666505,0.277,0.949
1.7406375424499512,0.278,0.949
1.740669647140503,0.279,0.949
1.740864137573242,0.28,0.949
1.7409156604156495,0.281,0.949
1.7409294227600098,0.282,0.949
1.7409747876586914,0.283,0.949
1.7411853501281738,0.284,0.949
1.7412110793151856,0.285,0.949
1.741308482788086,0.286,0.949
1.7413357164916992,0.287,0.949
1.7413857256317138,0.288,0.949
1.7414254935150149,0.289,0.949
1.7414417322235107,0.29,0.949
1.7414463547668457,0.291,0.949
1.7414483048095704,0.292,0.949
1.7414613518066406,0.293,0.949
1.741507059020996,0.294,0.949
1.7415514452209473,0.295,0.949
1.741598296661377,0.296,0.949
1.7416635808715821,0.297,0.949
1.741702984375,0.298,0.949
1.7417328598480224,0.299,0.949
1.7417475803833007,0.3,0.949
1.7417522201232911,0.301,0.949
1.7417658541107177,0.302,0.949
1.7417961085662843,0.303,0.949
1.741812728225708,0.304,0.949
1.741819160308838,0.305,0.949
1.7418235327301026,0.306,0.949
1.741830929901123,0.307,0.949
1.7418809516296387,0.308,0.949
1.74189934375,0.309,0.949
1.7419341750335693,0.31,0.949
1.7419439341125489,0.311,0.949
1.7420297927246093,0.312,0.949
1.742033833618164,0.313,0.949
1.7420354374542237,0.314,0.949
1.7420398598327638,0.315,0.949
1.7420524308776855,0.316,0.949
1.7420533722229004,0.317,0.949
1.7420671193084716,0.318,0.949
1.7421285631103516,0.319,0.949
1.7421362362670898,0.32,0.949
1.7421741485443116,0.321,0.949
1.7422094898986815,0.322,0.949
1.742253944961548,0.323,0.949
1.7422736478424072,0.324,0.949
1.7423333725738526,0.325,0.949
1.7423725722351073,0.326,0.949
1.7423764490966798,0.327,0.949
1.742397128982544,0.328,0.949
1.7424502510681152,0.329,0.949
1.7424689045257569,0.33,0.949
1.7424760085906983,0.331,0.949
1.742482124572754,0.332,0.949
1.7424892178497315,0.333,0.949
1.7424956015167237,0.334,0.949
1.742503691543579,0.335,0.949
1.74253350151062,0.336,0.949
1.7425373647460938,0.337,0.949
1.7425389096069337,0.338,0.949
1.7426796388702392,0.339,0.949
1.7426856367950438,0.34,0.949
1.7426961323394776,0.341,0.949
1.7427086946105956,0.342,0.949
1.742725355545044,0.343,0.949
1.7428631259002685,0.344,0.949
1.7428705094909667,0.345,0.949
1.7429128869171142,0.346,0.949
1.742990391860962,0.347,0.949
1.7431357083129881,0.348,0.949
1.7431417598114014,0.349,0.949
1.7431881847381592,0.35,0.949
1.743192539642334,0.351,0.949
1.7431949658355712,0.352,0.949
1.7432005241088868,0.353,0.949
1.7432536069335938,0.354,0.949
1.7433745969390868,0.355,0.949
1.743419511352539,0.356,0.949
1.7434619984436035,0.357,0.949
1.743488097595215,0.358,0.949
1.7434932993774415,0.359,0.949
1.7435011330871584,0.36,0.949
1.7435040348815918,0.361,0.949
1.7435489648132325,0.362,0.949
1.7435714443969728,0.363,0.949
1.7435934851226806,0.364,0.949
1.7435990059509279,0.365,0.949
1.7436582124328612,0.366,0.949
1.743807303451538,0.367,0.949
1.7438118231811524,0.368,0.949
1.7438601497955322,0.369,0.949
1.7439139213409425,0.37,0.949
1.7439351572570803,0.371,0.949
1.743960513961792,0.372,0.949
1.743980860671997,0.373,0.949
1.744011228652954,0.374,0.949
1.7440359390716553,0.375,0.949
1.744046654220581,0.376,0.949
1.7440764912719726,0.377,0.949
1.7441019802093507,0.378,0.949
1.7441695496520997,0.379,0.949
1.7441962446289063,0.38,0.949
1.7442049729309081,0.381,0.949
1.7442140352478028,0.382,0.949
1.7442180752868652,0.383,0.949
1.7442572053222656,0.384,0.949
1.744265247192383,0.385,0.949
1.7443211291046143,0.386,0.949
1.7443275695648193,0.387,0.949
1.7443409736938476,0.388,0.949
1.7443567143554688,0.389,0.949
1.7443623527374266,0.39,0.949
1.7443940308685302,0.391,0.949
1.7444049269104003,0.392,0.949
1.74445887890625,0.393,0.949
1.744479991973877,0.394,0.949
1.7444975576019288,0.395,0.949
1.7444984462890625,0.396,0.949
1.7445162512817383,0.397,0.949
1.7445207873687745,0.398,0.949
1.7445394198150634,0.399,0.949
1.744659066116333,0.4,0.949
1.744675724395752,0.401,0.949
1.7447136995697021,0.402,0.949
1.7447243204345704,0.403,0.949
1.7447358970947267,0.404,0.949
1.7447405784606933,0.405,0.949
1.7447435420379638,0.406,0.949
1.744763266998291,0.407,0.949
1.7448357473907472,0.408,0.949
1.744839684249878,0.409,0.949
1.7448469558105468,0.41,0.949
1.74485032131958,0.411,0.949
1.7450289614562988,0.412,0.949
1.7450633003234863,0.413,0.949
1.7450960453338622,0.414,0.949
1.7451049942474366,0.415,0.949
1.745109037765503,0.416,0.949
1.7451099014129638,0.417,0.949
1.7451502207183838,0.418,0.949
1.7451508507080078,0.419,0.949
1.745182357925415,0.42,0.949
1.7452163913879395,0.421,0.949
1.7452782067718506,0.422,0.949
1.7452914415740968,0.423,0.949
1.7453051660308838,0.424,0.949
1.7453089274291993,0.425,0.949
1.745332027053833,0.426,0.949
1.7454242399597169,0.427,0.949
1.7454383905181885,0.428,0.949
1.7454916228485107,0.429,0.949
1.7455200898132324,0.43,0.949
1.7455202375488281,0.431,0.949
1.745570697982788,0.432,0.949
1.7455845406951904,0.433,0.949
1.7456033285369874,0.434,0.949
1.7456135772247314,0.435,0.949
1.7456154288482666,0.436,0.949
1.745638630935669,0.437,0.949
1.7456460843353272,0.438,0.949
1.7456719399566651,0.439,0.949
1.7457010234222412,0.44,0.949
1.7457883587799072,0.441,0.949
1.7457906327972412,0.442,0.949
1.7458063522949219,0.443,0.949
1.7458327087554932,0.444,0.949
1.745884033203125,0.445,0.949
1.7458858730621338,0.446,0.949
1.7458873633880616,0.447,0.949
1.7459187739105224,0.448,0.949
1.7459399536743163,0.449,0.949
1.745964791015625,0.45,0.949
1.7459679264068604,0.451,0.949
1.74597172555542,0.452,0.949
1.7460079561920165,0.453,0.949
1.7460463479614259,0.454,0.949
1.7460559580688477,0.455,0.949
1.7460734249420167,0.456,0.949
1.7461223375701904,0.457,0.949
1.7461283994293213,0.458,0.949
1.7461471386260985,0.459,0.949
1.7461659715270996,0.46,0.949
1.7461719704437255,0.461,0.949
1.746177846054077,0.462,0.949
1.7462638757019042,0.463,0.949
1.7463428175811768,0.464,0.949
1.7463479345855712,0.465,0.949
1.746366026412964,0.466,0.949
1.7463978286132813,0.467,0.949
1.7464344815826416,0.468,0.949
1.7464652991485596,0.469,0.949
1.7464984878234864,0.47,0.949
1.7465090349884034,0.471,0.949
1.746524134475708,0.472,0.949
1.746606265396118,0.473,0.949
1.7466253821411133,0.474,0.949
1.7466399966430664,0.475,0.949
1.7466646954650877,0.476,0.949
1.7468292621307373,0.477,0.949
1.7468359934997557,0.478,0.949
1.746836666366577,0.479,0.949
1.746911938079834,0.48,0.949
1.7469994094848633,0.481,0.949
1.7470163432617187,0.482,0.949
1.7470327582244873,0.483,0.949
1.7471721584014892,0.484,0.949
1.7473289866638184,0.485,0.949
1.7473711623687744,0.486,0.949
1.7473934764709473,0.487,0.949
1.7474593370361329,0.488,0.949
1.7475164624328614,0.489,0.949
1.7476355838623048,0.49,0.949
1.7476391918945313,0.491,0.949
1.7476404179840088,0.492,0.949
1.7476458848114014,0.493,0.949
1.7477044796295167,0.494,0.949
1.747748134338379,0.495,0.949
1.7477722139434815,0.496,0.949
1.7478624454803466,0.497,0.949
1.7478709245758057,0.498,0.949
1.7478768945922851,0.499,0.949
1.747884783065796,0.5,0.949
1.7479052941284179,0.501,0.949
1.7481697533111573,0.502,0.949
1.7482199375457763,0.503,0.949
1.7483824708709717,0.504,0.949
1.7484140874786378,0.505,0.949
1.748447420440674,0.506,0.949
1.7485777749481202,0.507,0.949
1.748594447692871,0.508,0.949
1.7486172302856446,0.509,0.949
1.7487637948150634,0.51,0.949
1.7487985857849122,0.511,0.949
1.748874591156006,0.512,0.949
1.7489034702148438,0.513,0.949
1.7489106661224365,0.514,0.949
1.7489555733795166,0.515,0.949
1.7490094339294433,0.516,0.949
1.7490474727935792,0.517,0.949
1.7491723065490723,0.518,0.949
1.7493064626770018,0.519,0.949
1.749365200592041,0.52,0.949
1.7493856208190919,0.521,0.949
1.7493970862579347,0.522,0.949
1.749405019180298,0.523,0.949
1.7494422619476317,0.524,0.949
1.7495449474639893,0.525,0.949
1.7495517177124023,0.526,0.949
1.749557618133545,0.527,0.949
1.749575104232788,0.528,0.949
1.7495842743225098,0.529,0.949
1.749587456008911,0.53,0.949
1.7496452539215088,0.531,0.949
1.7497301400604248,0.532,0.949
1.7498259892578125,0.533,0.949
1.750030099258423,0.534,0.949
1.750056446624756,0.535,0.949
1.7500992265777588,0.536,0.949
1.7501612193603515,0.537,0.949
1.7501899654541015,0.538,0.949
1.750231642440796,0.539,0.949
1.7503322230377196,0.54,0.949
1.7503588810119628,0.541,0.949
1.750387514038086,0.542,0.949
1.7504034918518065,0.543,0.949
1.7504981258392334,0.544,0.949
1.7505082137756347,0.545,0.949
1.750519189819336,0.546,0.949
1.7505229342956543,0.547,0.949
1.750545615020752,0.548,0.949
1.7505663787078858,0.549,0.949
1.7507651411590577,0.55,0.949
1.7508422665557861,0.551,0.949
1.7509360676422119,0.552,0.949
1.7509650126037597,0.553,0.949
1.7509970874176026,0.554,0.949
1.7511323213653565,0.555,0.949
1.7511967169799805,0.556,0.949
1.7512981868591309,0.557,0.949
1.751420441268921,0.558,0.949
1.7514308126831055,0.559,0.949
1.75148480229187,0.56,0.949
1.7515008306884765,0.561,0.949
1.7515224189453125,0.562,0.949
1.751608153808594,0.563,0.949
1.7517460791015624,0.564,0.949
1.7518142987060548,0.565,0.949
1.751827956817627,0.566,0.949
1.7518370521240234,0.567,0.949
1.7518640858917236,0.568,0.949
1.751892965560913,0.569,0.949
1.7519128981781007,0.57,0.949
1.7519972184448243,0.571,0.949
1.7520333914489745,0.572,0.949
1.7520638355407714,0.573,0.949
1.75216289163208,0.574,0.949
1.7522267760772705,0.575,0.949
1.7522373151245116,0.576,0.949
1.752315326400757,0.577,0.949
1.7524194818115235,0.578,0.949
1.7524606194000243,0.579,0.949
1.7524790018463134,0.58,0.949
1.7524906490325929,0.581,0.949
1.752493958328247,0.582,0.949
1.75252630279541,0.583,0.949
1.7525421615447998,0.584,0.949
1.7525603781280517,0.585,0.949
1.7526092989196778,0.586,0.949
1.7526272789916992,0.587,0.949
1.752634675430298,0.588,0.949
1.7527367673950196,0.589,0.949
1.7527422350006103,0.59,0.949
1.7527601140899658,0.591,0.949
1.7527885363311768,0.592,0.949
1.7527898572387695,0.593,0.949
1.7528368189086914,0.594,0.949
1.7528431024475097,0.595,0.949
1.7528833462371827,0.596,0.949
1.7528851358184818,0.597,0.949
1.7529094611358642,0.598,0.949
1.752948429260254,0.599,0.949
1.7529699166412354,0.6,0.949
1.7530315769958495,0.601,0.949
1.7531437376708985,0.602,0.949
1.7531981781921386,0.603,0.949
1.7532168804626465,0.604,0.949
1.7532945732269287,0.605,0.949
1.7533104352111817,0.606,0.949
1.753357165649414,0.607,0.949
1.7534791408843995,0.608,0.949
1.7536291621551514,0.609,0.949
1.7536558650360108,0.61,0.949
1.7537143793182373,0.611,0.949
1.753739512008667,0.612,0.949
1.7537452615966798,0.613,0.949
1.753778592666626,0.614,0.949
1.754041723007202,0.615,0.949
1.7542369177246093,0.616,0.949
1.7542614321746826,0.617,0.949
1.7542967236480713,0.618,0.949
1.7543005377044678,0.619,0.949
1.7543155887451172,0.62,0.949
1.754324000946045,0.621,0.949
1.7543791245574951,0.622,0.949
1.7544058435821532,0.623,0.949
1.754501780670166,0.624,0.949
1.7545960329437256,0.625,0.949
1.7546258445587157,0.626,0.949
1.754675449203491,0.627,0.949
1.7549510451660157,0.628,0.949
1.7549531625671386,0.629,0.949
1.7550135479888915,0.63,0.949
1.7550427667388915,0.631,0.949
1.7550590532226562,0.632,0.949
1.7550984864654542,0.633,0.949
1.7551117044067384,0.634,0.949
1.755144761199951,0.635,0.949
1.755194406982422,0.636,0.949
1.75520288571167,0.637,0.949
1.7552139668121338,0.638,0.949
1.7552755649871825,0.639,0.949
1.7553275055541993,0.64,0.949
1.7553615174560546,0.641,0.949
1.7553659647064208,0.642,0.949
1.7554936377105712,0.643,0.949
1.7555388641204834,0.644,0.949
1.7555628765716553,0.645,0.949
1.7557278703765868,0.646,0.949
1.7558607724304198,0.647,0.949
1.7558629717559815,0.648,0.949
1.7560301791687012,0.649,0.949
1.7560302482147216,0.65,0.949
1.756151820449829,0.651,0.949
1.756202909439087,0.652,0.949
1.756221383102417,0.653,0.949
1.756249602142334,0.654,0.949
1.7562998926086426,0.655,0.949
1.7563099636688233,0.656,0.949
1.7563149509429932,0.657,0.949
1.7563657310638428,0.658,0.949
1.7565163037109375,0.659,0.949
1.7565386523132325,0.66,0.949
1.7565471193237303,0.661,0.949
1.7566368828125,0.662,0.949
1.7566622246398926,0.663,0.949
1.7566780402832032,0.664,0.949
1.7567309509735107,0.665,0.949
1.7567322807769776,0.666,0.949
1.7567494238586425,0.667,0.949
1.7570228822784424,0.668,0.949
1.7570926707305907,0.669,0.949
1.7571324954833984,0.67,0.949
1.75716484375,0.671,0.949
1.7571675921936034,0.672,0.949
1.7574126156311034,0.673,0.949
1.757467359802246,0.674,0.949
1.757511436981201,0.675,0.949
1.7575294595184325,0.676,0.949
1.7575629397888184,0.677,0.949
1.7575852791748048,0.678,0.949
1.7575860121307374,0.679,0.949
1.757848902053833,0.68,0.949
1.7579861708831788,0.681,0.949
1.758062485961914,0.682,0.949
1.7580854335327147,0.683,0.949
1.7580890075683593,0.684,0.949
1.7581591131896972,0.685,0.949
1.7582356822357177,0.686,0.949
1.758251946182251,0.687,0.949
1.758453619064331,0.688,0.949
1.7584859997863769,0.689,0.949
1.7587568594360352,0.69,0.949
1.7589927903289795,0.691,0.949
1.7590856305999756,0.692,0.949
1.7590912601013184,0.693,0.949
1.7591862818603516,0.694,0.949
1.7593124828033448,0.695,0.949
1.759510502975464,0.695,0.95
1.7595353573303223,0.696,0.95
1.7597692940368652,0.697,0.95
1.7597933762817384,0.698,0.95
1.7598499069976807,0.699,0.95
1.759891437728882,0.7,0.95
1.7599815492706299,0.701,0.95
1.75998920993042,0.702,0.95
1.7600865615539552,0.703,0.95
1.760189308380127,0.704,0.95
1.7603310406188966,0.705,0.95
1.7604585346069337,0.706,0.95
1.760483354537964,0.707,0.95
1.760694343597412,0.708,0.95
1.760762677581787,0.709,0.95
1.7614785132141113,0.71,0.95
1.7615178994750975,0.711,0.95
1.7615593390808106,0.712,0.95
1.7615729578094483,0.713,0.95
1.7618337540130615,0.714,0.95
1.7619219043731689,0.715,0.95
1.762069907409668,0.716,0.95
1.7622117227783203,0.717,0.95
1.762222277572632,0.718,0.95
1.7622945579376221,0.719,0.95
1.762508991821289,0.72,0.95
1.7625214051818847,0.721,0.95
1.7627487343597412,0.722,0.95
1.76346777003479,0.723,0.95
1.763636202896118,0.724,0.95
1.764038243835449,0.725,0.95
1.7642766419525147,0.726,0.95
1.764785894012451,0.727,0.95
1.7654141341400147,0.728,0.95
1.7654219136199951,0.729,0.95
1.7655578021392824,0.73,0.95
1.765863474975586,0.731,0.95
1.7659090368041992,0.732,0.95
1.7663885453796393,0.733,0.95
1.767065661804199,0.734,0.95
1.7674337239379883,0.735,0.95
1.7675050009155273,0.736,0.95
1.7686380541534423,0.737,0.95
1.7698281746520996,0.738,0.95
1.7702707418670653,0.739,0.95
1.7704248866729737,0.74,0.95
1.7704413920440674,0.741,0.95
1.770625943283081,0.742,0.95
1.77072054977417,0.743,0.95
1.7708546447601319,0.744,0.95
1.7710654183654786,0.745,0.95
1.7711994422912596,0.746,0.95
1.7726251422576904,0.747,0.95
1.7732292054138186,0.748,0.95
1.775787221939087,0.749,0.95
1.775893874526978,0.75,0.95
1.7762153637237557,0.751,0.95
1.777582474380493,0.752,0.95
1.7786528191680908,0.753,0.95
1.7789988551483154,0.754,0.95
1.7794955323028565,0.755,0.95
1.7798395428161622,0.756,0.95
1.7829076178131102,0.757,0.95
1.7840382221069344,0.758,0.95
1.784644564025879,0.759,0.95
1.7850495910339355,0.76,0.95
1.7882663647613526,0.761,0.95
1.7910573913879395,0.762,0.95
1.79204010395813,0.763,0.95
1.7921198089294434,0.764,0.95
1.7948507915649414,0.765,0.95
1.795307646713257,0.766,0.95
1.7981651112976076,0.767,0.95
1.798615751876831,0.768,0.95
1.7987833672637938,0.769,0.95
1.8001037942657472,0.77,0.95
1.8014238324890137,0.771,0.95
1.8027979672698975,0.772,0.95
1.8037649220275878,0.773,0.95
1.8053520322113037,0.774,0.95
1.8092007265930177,0.775,0.95
1.8117305169372557,0.776,0.95
1.8133538009490966,0.777,0.95
1.8152218739624022,0.778,0.95
1.8153575390625,0.779,0.95
1.8173410462799073,0.78,0.95
1.820296389968872,0.781,0.95
1.8211812194366455,0.782,0.95
1.8212743424224853,0.783,0.95
1.8244873667907715,0.784,0.95
1.8260448717193603,0.785,0.95
1.8273465911712645,0.786,0.95
1.8294121529388427,0.787,0.95
1.8295288877868652,0.788,0.95
1.8299096423645018,0.789,0.95
1.830709957244873,0.79,0.95
1.831670185775757,0.791,0.95
1.8322470131835937,0.792,0.95
1.8335929997711182,0.793,0.95
1.833922380584717,0.794,0.95
1.8340151531829834,0.795,0.95
1.8354893752441406,0.796,0.95
1.837707844039917,0.797,0.95
1.8439164581146241,0.798,0.95
1.8452407325286866,0.798,0.951
1.8461251970062256,0.799,0.951
1.8487275152130127,0.8,0.951
1.8501129444122315,0.801,0.951
1.8501224585876463,0.802,0.951
1.8533158854522704,0.803,0.951
1.8542939790496826,0.804,0.951
1.8567403093414308,0.805,0.951
1.8574127627410888,0.806,0.951
1.8588697189331054,0.807,0.951
1.8603160478668213,0.808,0.951
1.860684021636963,0.809,0.951
1.8622309852752685,0.81,0.951
1.8652116976165773,0.811,0.951
1.866130426147461,0.812,0.951
1.8666259341278075,0.813,0.951
1.8666547032928467,0.814,0.951
1.8675089888153076,0.815,0.951
1.870728633758545,0.816,0.951
1.8719236257629395,0.817,0.951
1.876737361404419,0.818,0.951
1.8807235281677246,0.819,0.951
1.882140747329712,0.82,0.951
1.8874950010070801,0.821,0.951
1.8897092906951904,0.822,0.951
1.8931947908782958,0.823,0.951
1.8959086610565186,0.824,0.951
1.8987512595214844,0.825,0.951
1.8989242635192871,0.825,0.952
1.9092209048767117,0.826,0.952
1.9137054850616455,0.827,0.952
1.9141250228576658,0.828,0.952
1.914837511291504,0.829,0.952
1.9171820050506592,0.83,0.952
1.9178544460906983,0.831,0.952
1.9183145730285645,0.832,0.952
1.9305713211364746,0.833,0.952
1.9307283974609375,0.834,0.952
1.9314270062561034,0.835,0.952
1.932459296875,0.836,0.952
1.9339221763610839,0.837,0.952
1.9417943041229249,0.838,0.952
1.9431736960754393,0.839,0.952
1.9438739467468262,0.84,0.952
1.9445726281585693,0.841,0.952
1.948189250442505,0.842,0.952
1.9542126473999024,0.843,0.952
1.9608175286254883,0.844,0.952
1.9654016672515868,0.845,0.952
1.9654536652984618,0.846,0.952
1.974903480178833,0.847,0.952
1.985927705230713,0.848,0.952
1.9879307285308838,0.849,0.952
1.9934361933593752,0.85,0.952
1.998709619873047,0.851,0.952
2.0102184076995853,0.852,0.952
2.010472114883423,0.853,0.952
2.0141478878326415,0.854,0.952
2.0182698112182615,0.855,0.952
2.0252238512725826,0.856,0.952
2.034752903213501,0.857,0.952
2.0383038427886966,0.857,0.953
2.0383049439697265,0.858,0.953
2.040920609039307,0.859,0.953
2.0452810930786134,0.86,0.953
2.0499567922821043,0.861,0.953
2.0528410679321287,0.862,0.953
2.0559763308258057,0.863,0.953
2.061902855178833,0.864,0.953
2.0646375677337643,0.865,0.953
2.0648767114410402,0.866,0.953
2.0818662022399903,0.867,0.953
2.082647826843262,0.868,0.953
2.083403962417602,0.868,0.954
2.087926574279785,0.869,0.954
2.0923865148468015,0.87,0.954
2.0979805777130127,0.871,0.954
2.1036539690551757,0.872,0.954
2.1189712986450195,0.873,0.954
2.12311145765686,0.874,0.954
2.1245299137268066,0.875,0.954
2.1343663944854736,0.876,0.954
2.1415872615203857,0.877,0.954
2.1474892412872313,0.877,0.955
2.149368518066406,0.878,0.955
2.157600150909424,0.879,0.955
2.1598434427490236,0.88,0.955
2.162446446395874,0.881,0.955
2.165313579437256,0.881,0.956
2.174024600997925,0.882,0.956
2.1775078515319826,0.883,0.956
2.180024206253052,0.884,0.956
2.1821386125183104,0.885,0.956
2.1916370612945557,0.886,0.956
2.2104284018707276,0.887,0.956
2.210759992111206,0.888,0.956
2.2134946602630614,0.888,0.957
2.2138591790924074,0.889,0.957
2.2206383452148435,0.89,0.957
2.228729304702759,0.89,0.958
2.238236850982666,0.891,0.958
2.247881049560547,0.891,0.959
2.2603402369079593,0.892,0.959
2.2699190755310057,0.893,0.959
2.276988734451294,0.894,0.959
2.2893066803741453,0.895,0.959
2.2917315243377687,0.896,0.959
2.2965831029052737,0.897,0.959
2.299269876876831,0.898,0.959
2.3195734205780028,0.899,0.959
2.324069466659546,0.9,0.959
2.328822990509033,0.901,0.959
2.335713006942749,0.901,0.96
2.351920914123535,0.901,0.961
2.3603615813140864,0.902,0.961
2.3671869545135498,0.903,0.961
2.3696624674072266,0.904,0.961
2.3866659751586914,0.905,0.961
2.3878418631134033,0.906,0.961
2.4193493617248536,0.907,0.961
2.4275926475372316,0.908,0.961
2.4541293415374756,0.909,0.961
2.4769477260589596,0.91,0.961
2.4855568668518067,0.91,0.962
2.4910727193603517,0.911,0.962
2.526394671081543,0.912,0.962
2.5465891264343257,0.912,0.963
2.549954347381592,0.913,0.963
2.575393624542236,0.914,0.963
2.662106404510498,0.915,0.963
2.678828052261353,0.916,0.963
2.689083627563491,0.917,0.963
2.7075869127197265,0.918,0.963
2.7119933700408936,0.919,0.963
2.732103746902466,0.92,0.963
2.764901902282715,0.92,0.964
2.803443124832153,0.921,0.964
2.8280052801055913,0.922,0.964
2.8486665098114017,0.923,0.964
2.8498416805877684,0.923,0.965
2.8825151319732663,0.923,0.966
2.884037402786255,0.924,0.966
2.9009920748138427,0.924,0.967
2.932250625366211,0.924,0.968
2.9652900985717774,0.925,0.968
3.0025759659729,0.926,0.968
3.02420737210083,0.927,0.968
3.070217772079468,0.928,0.968
3.1110857705230712,0.929,0.968
3.1262967261505126,0.93,0.968
3.149234961807251,0.931,0.968
3.213713369125366,0.932,0.968
3.243056700088501,0.933,0.968
3.2458176448364258,0.933,0.969
3.2808468710479737,0.934,0.969
3.287485292205811,0.934,0.97
3.3173534327697753,0.935,0.97
3.329039920578003,0.936,0.97
3.3780630120391852,0.937,0.97
3.3795365392150876,0.938,0.97
3.4537438397064206,0.938,0.971
3.52260581539917,0.939,0.971
3.5502707077941897,0.94,0.971
3.55425750680542,0.941,0.971
3.5577895230712877,0.942,0.971
3.5589654277191163,0.943,0.971
3.5972527078094476,0.943,0.972
3.598524618682861,0.944,0.972
3.5996375172424315,0.945,0.972
3.6017508122711184,0.945,0.973
3.6070063931884766,0.946,0.973
3.607289008148193,0.947,0.973
3.610403710494995,0.948,0.973
3.6118553526763915,0.949,0.973
3.611957727050781,0.95,0.973
3.6126540370788573,0.951,0.973
3.613413685974121,0.952,0.973
3.614075603240967,0.953,0.973
3.6155895348358156,0.954,0.973
3.6167429060668947,0.955,0.973
3.6168998609771728,0.956,0.973
3.61705521333313,0.957,0.973
3.6179957032470704,0.958,0.973
3.618116857696533,0.959,0.973
3.6182215425567623,0.96,0.973
3.6186274931182862,0.961,0.973
3.6209478834838866,0.962,0.973
3.623810585876465,0.963,0.973
3.6238386180267335,0.964,0.973
3.6251235492248535,0.965,0.973
3.6282797163238523,0.965,0.974
3.628772144378662,0.966,0.974
3.629541301574707,0.967,0.974
3.6300799943237303,0.968,0.974
3.630291038131714,0.969,0.974
3.6303794116973878,0.97,0.974
3.633038312744141,0.971,0.974
3.6337533496246337,0.972,0.974
3.6338797434692385,0.973,0.974
3.6376192813873294,0.974,0.974
3.9818044694824217,0.975,0.974
4.078654204681397,0.975,0.975
4.1680297303924565,0.976,0.975
4.28649627192688,0.976,0.976
4.303780500488282,0.977,0.976
4.3363090987243655,0.978,0.976
4.605303492370606,0.978,0.977
4.8821312635192875,0.979,0.977
5.1520389738769525,0.979,0.978
5.158776960769654,0.98,0.978
5.299659910537719,0.981,0.978
5.345393073623656,0.981,0.979
5.558789025863648,0.982,0.979
5.587371797653198,0.982,0.98
5.918948007064819,0.983,0.98
6.1010965662994385,0.983,0.981
6.117990846099855,0.983,0.982
6.193495231109618,0.984,0.982
6.32802900946045,0.984,0.983
6.347770262130737,0.984,0.984
6.416942833297729,0.985,0.984
6.941583882064819,0.986,0.984
7.121179644760132,0.987,0.984
7.24424777368164,0.987,0.985
7.3388603444976805,0.988,0.985
7.616309513793945,0.989,0.985
8.13747185720825,0.989,0.986
8.865838782943726,0.989,0.987
8.950049596694944,0.99,0.987
9.417012915252688,0.99,0.988
9.848721297744751,0.99,0.989
9.97384813595581,0.991,0.989
11.247725145736695,0.991,0.99
11.266054115493775,0.991,0.991
11.353688609420775,0.991,0.992
12.164085438522338,0.992,0.992
13.82492072354126,0.993,0.992
13.911063408935547,0.993,0.993
14.257897605209351,0.994,0.993
15.056905893493646,0.994,0.994
15.543212588714598,0.995,0.994
20.566645941070554,0.995,0.995
25.892089919158934,0.995,0.996
25.893725705184938,0.995,0.997
29.5737208734436,0.996,0.997
38.03855076559448,0.997,0.997
46.976956301651,0.998,0.997
52.11585051499939,0.998,0.998
63.94364468641663,0.999,0.998
80.95361802938842,1.0,0.998
92.8500627451172,1.0,0.999
141.09340856294247,1.0,1.0


==> 50_performance_profile.csv <==
Time,Hybrid,Classic
0.034528176391601564,0.0,1.0
0.03472482539367676,0.0,1.0
0.035063902938842775,0.0,1.0
0.03507863856506348,0.0,1.0
0.035373608673095705,0.0,1.0
0.03545490940856934,0.0,1.0
0.03557855599975586,0.0,1.0
0.03558365544128418,0.0,1.0
0.0356175108795166,0.0,1.0
0.03568446017456055,0.0,1.0
0.03572093821716309,0.0,1.0
0.03587686396789551,0.0,1.0
0.03587786396789551,0.0,1.0
0.03593141549682617,0.0,1.0
0.03593899856567383,0.0,1.0
0.03594634321594238,0.0,1.0
0.036009186279296876,0.0,1.0
0.03606406887817383,0.0,1.0
0.03609196385192871,0.0,1.0
0.03611671305847168,0.0,1.0
0.03612334245300293,0.0,1.0
0.03615872105407715,0.0,1.0
0.03617178775024414,0.0,1.0
0.036173695098876954,0.0,1.0
0.03621114039611816,0.0,1.0
0.03627979136657715,0.0,1.0
0.03630077220153809,0.0,1.0
0.03631450782775879,0.0,1.0
0.0363169383392334,0.0,1.0
0.03633644233703613,0.0,1.0
0.03640376902770996,0.0,1.0
0.03642098149108887,0.0,1.0
0.03642747869873047,0.0,1.0
0.036500659622192386,0.0,1.0
0.03652960771179199,0.0,1.0
0.03657952984619141,0.0,1.0
0.03660432537841797,0.0,1.0
0.036619299423217774,0.0,1.0
0.0366228757019043,0.0,1.0
0.03664920118713379,0.0,1.0
0.03666745997619629,0.0,1.0
0.036678904067993165,0.0,1.0
0.03671800471496582,0.0,1.0
0.03673445559692383,0.0,1.0
0.03673876071166992,0.0,1.0
0.036761065826416015,0.0,1.0
0.036778086196899415,0.0,1.0
0.036780185638427734,0.0,1.0
0.036814133728027346,0.0,1.0
0.03683283660888672,0.0,1.0
0.03684460498046875,0.0,1.0
0.03689991809082031,0.0,1.0
0.03692166050720215,0.0,1.0
0.03693901873779297,0.0,1.0
0.03696166850280762,0.0,1.0
0.0369745894317627,0.0,1.0
0.036995808685302736,0.0,1.0
0.03701030589294434,0.0,1.0
0.03709403713989258,0.0,1.0
0.037104050720214846,0.0,1.0
0.037134998809814454,0.0,1.0
0.03718172885131836,0.0,1.0
0.03722016056823731,0.0,1.0
0.03724638661193848,0.0,1.0
0.03724973126220703,0.0,1.0
0.03725616177368164,0.0,1.0
0.03726059907531738,0.0,1.0
0.03727471209716797,0.0,1.0
0.037280195724487306,0.0,1.0
0.03728491777038574,0.0,1.0
0.03729876641845703,0.0,1.0
0.03729926921081543,0.0,1.0
0.03733270092773437,0.0,1.0
0.03737556315612793,0.0,1.0
0.037390106689453126,0.0,1.0
0.03741147171020508,0.0,1.0
0.037432068359375,0.0,1.0
0.03748175886535644,0.0,1.0
0.037491388259887695,0.0,1.0
0.03752457476806641,0.0,1.0
0.037528866302490235,0.0,1.0
0.03752891941833496,0.0,1.0
0.037572543228149416,0.0,1.0
0.03758623931884766,0.0,1.0
0.03759444499206543,0.0,1.0
0.03759748452758789,0.0,1.0
0.03760873652648926,0.0,1.0
0.037640207778930665,0.0,1.0
0.03766571856689453,0.0,1.0
0.03766805642700195,0.0,1.0
0.037673063217163086,0.0,1.0
0.0376914677734375,0.0,1.0
0.037705680236816405,0.0,1.0
0.03773204525756836,0.0,1.0
0.03774740348815918,0.0,1.0
0.03775107241821289,0.0,1.0
0.03775131083679199,0.0,1.0
0.037757748138427735,0.0,1.0
0.037760609161376954,0.0,1.0
0.03777620581054687,0.0,1.0
0.037778874740600585,0.0,1.0
0.037789696228027345,0.0,1.0
0.037826412689208985,0.0,1.0
0.0378280352935791,0.0,1.0
0.037832611572265626,0.0,1.0
0.03783971780395508,0.0,1.0
0.037840645523071294,0.0,1.0
0.03784173138427735,0.0,1.0
0.03784262515258789,0.0,1.0
0.037859937057495116,0.0,1.0
0.03786122180175781,0.0,1.0
0.03786384440612793,0.0,1.0
0.03788620942687988,0.0,1.0
0.03789073937988281,0.0,1.0
0.03790452133178711,0.0,1.0
0.03791014393615723,0.0,1.0
0.03791148179626465,0.0,1.0
0.03791348858642578,0.0,1.0
0.03792331007385254,0.0,1.0
0.037925932678222654,0.0,1.0
0.03794409881591797,0.0,1.0
0.03796083444213867,0.0,1.0
0.0379638412322998,0.0,1.0
0.03796755648803711,0.0,1.0
0.03798047741699219,0.0,1.0
0.0379808616027832,0.0,1.0
0.03798129211425781,0.0,1.0
0.037988967834472656,0.0,1.0
0.037989398345947265,0.0,1.0
0.03798996783447266,0.0,1.0
0.037998696670532225,0.0,1.0
0.03801347862243652,0.0,1.0
0.03801381648254395,0.0,1.0
0.03802473062133789,0.0,1.0
0.038035267364501954,0.0,1.0
0.03806640754699707,0.0,1.0
0.038067361221313475,0.0,1.0
0.038069122802734376,0.0,1.0
0.03807060643005371,0.0,1.0
0.03808314317321777,0.0,1.0
0.03808528894042969,0.0,1.0
0.038090342056274415,0.0,1.0
0.038099640380859376,0.0,1.0
0.03810741554260254,0.0,1.0
0.03811418391418457,0.0,1.0
0.03813407209777832,0.0,1.0
0.038185663162231445,0.0,1.0
0.03818758409118652,0.0,1.0
0.03818986204528809,0.0,1.0
0.038203021392822265,0.0,1.0
0.038228578506469726,0.0,1.0
0.03824851301574707,0.0,1.0
0.038270348083496095,0.0,1.0
0.03830348826599121,0.0,1.0
0.03840047830200195,0.0,1.0
0.038442870483398436,0.0,1.0
0.03846218238830566,0.0,1.0
0.03848960052490234,0.0,1.0
0.03849513047790527,0.0,1.0
0.038810604583740235,0.0,1.0
0.03996388157653809,0.0,1.0
0.040112800537109375,0.0,1.0
0.04017145150756836,0.0,1.0
0.040202107315063476,0.0,1.0
0.04020558920288086,0.0,1.0
0.04029875685119629,0.0,1.0
0.04030137271118164,0.0,1.0
0.04031584051513672,0.0,1.0
0.04032114237976074,0.0,1.0
0.04033295353698731,0.0,1.0
0.04036576264953613,0.0,1.0
0.040372550109863285,0.0,1.0
0.04042621310424804,0.0,1.0
0.04044657829284668,0.0,1.0
0.04046747473144531,0.0,1.0
0.04047959326171875,0.0,1.0
0.04048690516662598,0.0,1.0
0.040543966278076174,0.0,1.0
0.04057411169433594,0.0,1.0
0.040696035293579104,0.0,1.0
0.04069797917175293,0.0,1.0
0.04070627749633789,0.0,1.0
0.04071991368103027,0.0,1.0
0.04077570942687988,0.0,1.0
0.040807530014038085,0.0,1.0
0.04090796186828613,0.0,1.0
0.040919811004638665,0.0,1.0
0.04093096723937988,0.0,1.0
0.04098763050842285,0.0,1.0
0.04104962835693359,0.0,1.0
0.04105732901000977,0.0,1.0
0.04117032772827148,0.0,1.0
0.041722589202880855,0.0,1.0
0.04264244203186035,0.0,1.0
0.042715059661865236,0.0,1.0
0.04298530815124512,0.0,1.0
0.04298617492675781,0.0,1.0
0.04301034243774414,0.0,1.0
0.043020957107543945,0.0,1.0
0.04304755131530762,0.0,1.0
0.04308926501464844,0.0,1.0
0.04309090609741211,0.0,1.0
0.04325650205993652,0.0,1.0
0.04326442776489258,0.0,1.0
0.04329182659912109,0.0,1.0
0.04333627284240722,0.0,1.0
0.04335908874511719,0.0,1.0
0.04346507940673828,0.0,1.0
0.043557094772338864,0.0,1.0
0.04357393447875977,0.0,1.0
0.043574127365112306,0.0,1.0
0.04470534521484375,0.0,1.0
0.04492033018493652,0.0,1.0
0.04504640405273437,0.0,1.0
0.045284371810913084,0.0,1.0
0.04530564448547363,0.0,1.0
0.04535985284423828,0.0,1.0
0.045460040298461915,0.0,1.0
0.04548333030700684,0.0,1.0
0.04549478677368164,0.0,1.0
0.04551314070129395,0.0,1.0
0.04553139270019531,0.0,1.0
0.04556204556274414,0.0,1.0
0.04557375085449219,0.0,1.0
0.045651051589965824,0.0,1.0
0.04565988948059082,0.0,1.0
0.04566886756896973,0.0,1.0
0.04567127871704101,0.0,1.0
0.04570855085754394,0.0,1.0
0.04574504042053223,0.0,1.0
0.045768157821655275,0.0,1.0
0.045780838973999025,0.0,1.0
0.04579019580078125,0.0,1.0
0.04579821455383301,0.0,1.0
0.04582768409729004,0.0,1.0
0.04588582681274414,0.0,1.0
0.04596717553710937,0.0,1.0
0.0459817421875,0.0,1.0
0.046033119613647464,0.0,1.0
0.046057654235839844,0.0,1.0
0.046099418701171874,0.0,1.0
0.04624753356933594,0.0,1.0
0.046274881271362305,0.0,1.0
0.04630910731506348,0.0,1.0
0.04644333018493652,0.0,1.0
0.046542954803466804,0.0,1.0
0.04704104556274414,0.0,1.0
0.04722815782165528,0.0,1.0
0.04738206312561035,0.0,1.0
0.04751298895263672,0.0,1.0
0.04766289717102051,0.0,1.0
0.047702063491821295,0.0,1.0
0.048078756240844726,0.0,1.0
0.04815462530517578,0.0,1.0
0.048304148208618156,0.0,1.0
0.048361339004516606,0.0,1.0
0.04841604685974121,0.0,1.0
0.04856142314147949,0.0,1.0
0.0485718576965332,0.0,1.0
0.04857499787902832,0.0,1.0
0.04867924275207519,0.0,1.0
0.048804252548217776,0.0,1.0
0.048929214736938474,0.0,1.0
0.04908155459594726,0.0,1.0
0.049684199111938485,0.0,1.0
0.04977403182983398,0.0,1.0
0.050184050918579096,0.0,1.0
0.050202038360595704,0.0,1.0
0.050369203872680665,0.0,1.0
0.05036964065551758,0.0,1.0
0.05040728280639649,0.0,1.0
0.05041462358093262,0.0,1.0
0.05048416128540039,0.0,1.0
0.050492727767944334,0.0,1.0
0.05052523141479492,0.0,1.0
0.05053051393127442,0.0,1.0
0.05064325291442871,0.0,1.0
0.050691013397216794,0.0,1.0
0.05074581141662597,0.0,1.0
0.05079537133789062,0.0,1.0
0.05084498803710938,0.0,1.0
0.05086554206848144,0.0,1.0
0.05087395710754394,0.0,1.0
0.05092240171813965,0.0,1.0
0.05096076991271972,0.0,1.0
0.050964778167724614,0.0,1.0
0.0510795782623291,0.0,1.0
0.05109851112365722,0.0,1.0
0.05110960771179199,0.0,1.0
0.05111340835571289,0.0,1.0
0.05115130958557129,0.0,1.0
0.05117385327148438,0.0,1.0
0.051241706176757815,0.0,1.0
0.05127888948059082,0.0,1.0
0.05131732696533203,0.0,1.0
0.051338897689819335,0.0,1.0
0.05148129611206055,0.0,1.0
0.0516190383605957,0.0,1.0
0.05164162358093262,0.0,1.0
0.05172765892028809,0.0,1.0
0.05175752476501465,0.0,1.0
0.05239807940673828,0.0,1.0
0.05245176991271973,0.0,1.0
0.05256780068969727,0.0,1.0
0.05257693891906738,0.0,1.0
0.053118573974609375,0.0,1.0
0.05312011891174316,0.0,1.0
0.053137121658325195,0.0,1.0
0.053235282806396486,0.0,1.0
0.05324817681884765,0.0,1.0
0.05341017240905763,0.0,1.0
0.05352719328308105,0.0,1.0
0.05355119448852539,0.0,1.0
0.053641159179687495,0.0,1.0
0.05378798254394531,0.0,1.0
0.05383867108154297,0.0,1.0
0.05384512605285644,0.0,1.0
0.05386884999084472,0.0,1.0
0.05394030416870117,0.0,1.0
0.054390210021972654,0.0,1.0
0.05450621473693848,0.0,1.0
0.05451254829406738,0.0,1.0
0.054651578994750975,0.0,1.0
0.05482762530517578,0.0,1.0
0.05527590467834473,0.0,1.0
0.05548041622924805,0.0,1.0
0.05564832080078125,0.0,1.0
0.05571692465209961,0.0,1.0
0.0557358120880127,0.0,1.0
0.05577527790832519,0.0,1.0
0.05581715327453614,0.0,1.0
0.05582230868530273,0.0,1.0
0.0558819946899414,0.0,1.0
0.055997181655883785,0.0,1.0
0.056042537734985354,0.0,1.0
0.056043292312622076,0.0,1.0
0.056116516754150386,0.0,1.0
0.05613118186950683,0.0,1.0
0.05613185238647461,0.0,1.0
0.05631611627197265,0.0,1.0
0.056674095275878904,0.0,1.0
0.056784902389526375,0.0,1.0
0.056818060226440426,0.0,1.0
0.056864427764892575,0.0,1.0
0.057081573974609376,0.0,1.0
0.05749243374633789,0.0,1.0
0.05761214259338379,0.0,1.0
0.05761339251708984,0.0,1.0
0.057790938964843754,0.0,1.0
0.05798403836059571,0.0,1.0
0.05800455960083008,0.0,1.0
0.05820747775268555,0.0,1.0
0.05826374185180663,0.0,1.0
0.058276590362548834,0.0,1.0
0.05832142407226562,0.0,1.0
0.05844902433776855,0.0,1.0
0.0584556382598877,0.0,1.0
0.058487261810302726,0.0,1.0
0.05854727899169922,0.0,1.0
0.05869334182739258,0.0,1.0
0.05904508059692383,0.0,1.0
0.05908761944580078,0.0,1.0
0.0592879548034668,0.0,1.0
0.0599499946899414,0.0,1.0
0.059957119171142575,0.0,1.0
0.06005417681884766,0.0,1.0
0.06029698254394531,0.0,1.0
0.060470004974365235,0.0,1.0
0.06077905325317383,0.0,1.0
0.06085333673095703,0.0,1.0
0.060854684448242186,0.0,1.0
0.060874709869384765,0.0,1.0
0.06090179010009766,0.0,1.0
0.060902925155639644,0.0,1.0
0.061040547576904296,0.0,1.0
0.06104232159423828,0.0,1.0
0.061103125106811526,0.0,1.0
0.06134180879211426,0.0,1.0
0.06143429611206055,0.0,1.0
0.06143834243774414,0.0,1.0
0.06151513513183594,0.0,1.0
0.06154795622253417,0.0,1.0
0.06196609143066405,0.0,1.0
0.062019628356933594,0.0,1.0
0.062280194351196284,0.0,1.0
0.0631991834564209,0.0,1.0
0.06321830326843261,0.0,1.0
0.06327744888305664,0.0,1.0
0.06331562437438965,0.0,1.0
0.06346769589233398,0.0,1.0
0.06348100497436523,0.0,1.0
0.06355072776794433,0.0,1.0
0.0636097568511963,0.0,1.0
0.06363054884338379,0.0,1.0
0.06368126582336425,0.0,1.0
0.06377752673339844,0.0,1.0
0.06382771534729004,0.0,1.0
0.06384909889221191,0.0,1.0
0.06399057159423828,0.0,1.0
0.06403693635559082,0.0,1.0
0.06420047271728516,0.0,1.0
0.06457168444824218,0.0,1.0
0.0650245488433838,0.0,1.0
0.06521411877441406,0.0,1.0
0.06542234182739258,0.0,1.0
0.06544770384216309,0.0,1.0
0.0655987048034668,0.0,1.0
0.06581486720275878,0.0,1.0
0.06584474723815918,0.0,1.0
0.06607489904785158,0.0,1.0
0.06613393086242675,0.0,1.0
0.06615740290832521,0.0,1.0
0.06617084858703613,0.0,1.0
0.0662115210723877,0.0,1.0
0.06637208381652832,0.0,1.0
0.06655681741333008,0.0,1.0
0.06697233451843262,0.0,1.0
0.06760685426330565,0.0,1.0
0.06773493263244629,0.0,1.0
0.06809988414001465,0.0,1.0
0.06814810270690919,0.0,1.0
0.0681494653930664,0.0,1.0
0.06822938542175291,0.0,1.0
0.0683701216583252,0.0,1.0
0.06850289604187013,0.0,1.0
0.0685880782470703,0.0,1.0
0.06873733027648926,0.0,1.0
0.06892174026489258,0.0,1.0
0.06902205325317383,0.0,1.0
0.06926880322265624,0.0,1.0
0.06934277314758301,0.0,1.0
0.06965663072204589,0.0,1.0
0.06965702064514159,0.0,1.0
0.06968155960083008,0.0,1.0
0.06989386720275878,0.0,1.0
0.07012943467712403,0.0,1.0
0.07016406015014648,0.0,1.0
0.0701945167541504,0.0,1.0
0.07037898838806152,0.0,1.0
0.07043307870483398,0.0,1.0
0.07063820565795897,0.0,1.0
0.07074176519775391,0.0,1.0
0.07090168409729003,0.0,1.0
0.07090821228027344,0.0,1.0
0.07127981066894531,0.0,1.0
0.07139249562072754,0.0,1.0
0.07154336682128906,0.0,1.0
0.07185581741333008,0.0,1.0
0.07185919000244141,0.0,1.0
0.07189574633789061,0.0,1.0
0.0720671216583252,0.0,1.0
0.07210969589233399,0.0,1.0
0.07213952244567871,0.0,1.0
0.07216167160034179,0.0,1.0
0.07295785780334473,0.0,1.0
0.07317547775268554,0.0,1.0
0.07335550999450682,0.0,1.0
0.07344941893005372,0.0,1.0
0.07346689788818359,0.0,1.0
0.07387932772827148,0.0,1.0
0.07404780690002441,0.0,1.0
0.07416468278503417,0.0,1.0
0.07419935343933105,0.0,1.0
0.0745431530303955,0.0,1.0
0.07480569493103026,0.0,1.0
0.07509700497436524,0.0,1.0
0.07515628463745115,0.0,1.0
0.0751863634185791,0.0,1.0
0.07529640368652343,0.0,1.0
0.07545945707702637,0.0,1.0
0.07557315895080566,0.0,1.0
0.07565275279235839,0.0,1.0
0.07587793635559081,0.0,1.0
0.07595058973693847,0.0,1.0
0.0760006589202881,0.0,1.0
0.07602658985900879,0.0,1.0
0.07604332905578613,0.0,1.0
0.07605336473083496,0.0,1.0
0.0760690145111084,0.0,1.0
0.07624676860046387,0.0,1.0
0.07642655096435547,0.0,1.0
0.07643936190795897,0.0,1.0
0.07648945274353028,0.0,1.0
0.07657048448181153,0.0,1.0
0.07658844664001464,0.0,1.0
0.07674640368652344,0.0,1.0
0.07712070523071289,0.0,1.0
0.07715696186828613,0.0,1.0
0.07750141893005372,0.0,1.0
0.07762745274353028,0.0,1.0
0.07782720112609863,0.0,1.0
0.07792975547790527,0.0,1.0
0.07832891432189942,0.0,1.0
0.07834826722717286,0.0,1.0
0.07851349809265137,0.0,1.0
0.07854425466918946,0.0,1.0
0.0787147975769043,0.0,1.0
0.07932168923950197,0.0,1.0
0.07934609259033204,0.0,1.0
0.07963894050598144,0.0,1.0
0.07981911305236816,0.0,1.0
0.07989187800598144,0.0,1.0
0.08004136341857909,0.0,1.0
0.08013523204040528,0.0,1.0
0.08036510897827145,0.0,1.0
0.08044421104431151,0.0,1.0
0.08047067738342285,0.0,1.0
0.08054961743164063,0.0,1.0
0.08069679150390624,0.0,1.0
0.08071786349487303,0.0,1.0
0.08092497424316408,0.0,1.0
0.08105743006896973,0.0,1.0
0.08136101388549805,0.0,1.0
0.08136213853454592,0.0,1.0
0.08167673635864257,0.0,1.0
0.08179449208068848,0.0,1.0
0.08180966040039063,0.0,1.0
0.08187145707702637,0.0,1.0
0.082080359954834,0.0,1.0
0.08211030577087403,0.0,1.0
0.08232008677673339,0.0,1.0
0.08232978198242188,0.0,1.0
0.08233159474182132,0.0,1.0
0.08246025466918945,0.0,1.0
0.08253546649169921,0.0,1.0
0.0829528955230713,0.0,1.0
0.08320054875183105,0.0,1.0
0.08360930169677734,0.0,1.0
0.08367495361328126,0.0,1.0
0.08367760871887207,0.0,1.0
0.08373561723327637,0.0,1.0
0.08401181222534179,0.0,1.0
0.08467518498229981,0.0,1.0
0.08483514582824707,0.0,1.0
0.08501094050598144,0.0,1.0
0.08543513798522949,0.0,1.0
0.0854646047515869,0.0,1.0
0.08563795622253417,0.0,1.0
0.08585149208068849,0.0,1.0
0.08614486666870116,0.0,1.0
0.08645520748901367,0.0,1.0
0.08673884136962891,0.0,1.0
0.08679339041137696,0.0,1.0
0.08681925338745117,0.0,1.0
0.08684748124694824,0.0,1.0
0.08705259036254884,0.0,1.0
0.08708339509582519,0.0,1.0
0.0872242667541504,0.0,1.0
0.08785684500122071,0.0,1.0
0.08789981100463867,0.0,1.0
0.08816452642822264,0.0,1.0
0.08859706028747558,0.0,1.0
0.08917091525268556,0.0,1.0
0.09037636473083496,0.0,1.0
0.09061879010009766,0.0,1.0
0.090821179107666,0.0,1.0
0.09094603378295898,0.0,1.0
0.09179458558654785,0.0,1.0
0.09205606591796875,0.0,1.0
0.09215263067626954,0.0,1.0
0.09219991525268555,0.0,1.0
0.0922015285949707,0.0,1.0
0.09230192745971681,0.0,1.0
0.09246318719482423,0.0,1.0
0.09259248699951173,0.0,1.0
0.09286025466918946,0.0,1.0
0.09325015725708008,0.0,1.0
0.09326819000244141,0.0,1.0
0.09386486935424805,0.0,1.0
0.09387564447021483,0.0,1.0
0.09400227838134766,0.0,1.0
0.09401553384399412,0.0,1.0
0.09443998139953613,0.0,1.0
0.09447646296691894,0.0,1.0
0.09476885275268554,0.0,1.0
0.09520281100463866,0.0,1.0
0.09548266285705566,0.0,1.0
0.0958122837524414,0.0,1.0
0.0960942082824707,0.0,1.0
0.09613667321777343,0.0,1.0
0.09638187646484375,0.0,1.0
0.09646037060546873,0.0,1.0
0.09694622315979004,0.0,1.0
0.09770087646484375,0.0,1.0
0.09814130645751952,0.0,1.0
0.09862858868408199,0.0,1.0
0.09906455224609376,0.0,1.0
0.09939378031921386,0.0,1.0
0.0996732508392334,0.0,1.0
0.09982733226013182,0.0,1.0
0.09990751112365723,0.0,1.0
0.09991549208068848,0.0,1.0
0.10001050093078613,0.0,1.0
0.10003961723327637,0.0,1.0
0.10030895622253418,0.0,1.0
0.10125736758422851,0.0,1.0
0.10159502748107911,0.0,1.0
0.10160453248596193,0.0,1.0
0.10176840168762206,0.0,1.0
0.10198655397033693,0.0,1.0
0.10231209693908691,0.0,1.0
0.10260070532226563,0.0,1.0
0.10261030961608889,0.0,1.0
0.10298426655578613,0.0,1.0
0.10304292724609374,0.0,1.0
0.10307333869934082,0.0,1.0
0.10349356750488281,0.0,1.0
0.10406192372131348,0.0,1.0
0.10424732545471191,0.0,1.0
0.10453921228027344,0.0,1.0
0.10517464514160156,0.0,1.0
0.10538350531005862,0.0,1.0
0.10539335136413575,0.0,1.0
0.10548255224609375,0.0,1.0
0.10554820156860352,0.0,1.0
0.10601663983154297,0.0,1.0
0.10609359632873536,0.0,1.0
0.1063821204071045,0.0,1.0
0.10676781663513184,0.0,1.0
0.1073453475952148,0.0,1.0
0.10749760644531249,0.0,1.0
0.10764633451843263,0.0,1.0
0.10783169088745116,0.0,1.0
0.10794146296691894,0.0,1.0
0.10920729244995117,0.0,1.0
0.11010811917114258,0.0,1.0
0.11013256179809569,0.0,1.0
0.1101962840270996,0.0,1.0
0.11039044099426269,0.0,1.0
0.11071008381652832,0.0,1.0
0.11076275685119626,0.0,1.0
0.1109021968383789,0.0,1.0
0.11127673379516602,0.0,1.0
0.11236495971679687,0.0,1.0
0.11249711080932617,0.0,1.0
0.1126080058746338,0.0,1.0
0.11293437133789062,0.0,1.0
0.11316546733093265,0.0,1.0
0.113167451171875,0.0,1.0
0.11317004490661621,0.0,1.0
0.11361083769226074,0.0,1.0
0.11382369157409668,0.0,1.0
0.11409496786499022,0.0,1.0
0.11430046649169923,0.0,1.0
0.11430299710083007,0.0,1.0
0.11436210150146485,0.0,1.0
0.11456840675354003,0.0,1.0
0.11483177314758301,0.0,1.0
0.11486493981933593,0.0,1.0
0.11502094970703125,0.0,1.0
0.11562645057678222,0.0,1.0
0.11607820265197753,0.0,1.0
0.11626221228027343,0.0,1.0
0.11642512626647948,0.0,1.0
0.11682451304626465,0.0,1.0
0.11685595361328124,0.0,1.0
0.11729846139526366,0.0,1.0
0.11756022848510742,0.0,1.0
0.11779440893554687,0.0,1.0
0.11843440524291994,0.0,1.0
0.11864386996459961,0.0,1.0
0.11899756278991701,0.0,1.0
0.11972150093078612,0.0,1.0
0.12026073379516602,0.0,1.0
0.12027546340942383,0.0,1.0
0.12033266040039063,0.0,1.0
0.12047352908325196,0.0,1.0
0.12067816107177735,0.0,1.0
0.1213481876525879,0.0,1.0
0.12135510150146485,0.0,1.0
0.12161829244995116,0.0,1.0
0.12180776284790039,0.0,1.0
0.12236634437561035,0.0,1.0
0.12248854168701169,0.0,1.0
0.1231213605041504,0.0,1.0
0.12325925769042967,0.0,1.0
0.12357007498168945,0.0,1.0
0.12432034925842286,0.0,1.0
0.12436716647338868,0.0,1.0
0.12437364059448243,0.0,1.0
0.12457325076293944,0.0,1.0
0.12490858558654784,0.0,1.0
0.1249571717376709,0.0,1.0
0.1250701280670166,0.0,1.0
0.1253373662261963,0.0,1.0
0.12547780128479002,0.0,1.0
0.12589525076293945,0.0,1.0
0.12592831539916993,0.0,1.0
0.12599440655517577,0.0,1.0
0.12618219506835937,0.0,1.0
0.1263356270751953,0.0,1.0
0.12683157443237306,0.0,1.0
0.12706164617919924,0.0,1.0
0.1273815765533447,0.0,1.0
0.12761440269470214,0.0,1.0
0.1276771876525879,0.0,1.0
0.12792003456115722,0.0,1.0
0.1281713286743164,0.0,1.0
0.12828793780517578,0.0,1.0
0.1284118716430664,0.0,1.0
0.1288545754852295,0.0,1.0
0.12923745872497558,0.0,1.0
0.12929007249450683,0.0,1.0
0.12943358558654783,0.0,1.0
0.12984599710083006,0.0,1.0
0.1302631999664307,0.0,1.0
0.13039242683410646,0.0,1.0
0.13047395001220702,0.0,1.0
0.13065247782897949,0.0,1.0
0.13081738720703126,0.0,1.0
0.13087566270446777,0.0,1.0
0.1312496112060547,0.0,1.0
0.13149140269470216,0.0,1.0
0.13169683769226073,0.0,1.0
0.13175495001220702,0.0,1.0
0.13243314570617676,0.0,1.0
0.13296537828063965,0.0,1.0
0.13342091831970215,0.0,1.0
0.13368916476440423,0.0,1.0
0.13378746733093264,0.0,1.0
0.13393858226013183,0.0,1.0
0.13420169519042968,0.0,1.0
0.13452096923828125,0.0,1.0
0.13470183123779297,0.0,1.0
0.13497249566650393,0.0,1.0
0.13502599584960936,0.0,1.0
0.13520864059448243,0.0,1.0
0.136258721572876,0.0,1.0
0.1365219556274414,0.0,1.0
0.13711580128479006,0.0,1.0
0.1376578719177246,0.0,1.0
0.13818812857055662,0.0,1.0
0.13826872962951658,0.0,1.0
0.13838450959777832,0.0,1.0
0.13852466946411132,0.0,1.0
0.1385340304260254,0.0,1.0
0.13873767407226562,0.0,1.0
0.1398841717376709,0.0,1.0
0.13995503286743163,0.0,1.0
0.14001884716796875,0.0,1.0
0.14113275746154785,0.0,1.0
0.14113403286743165,0.0,1.0
0.14169459176635743,0.0,1.0
0.1420058396453858,0.0,1.0
0.1425203286743164,0.0,1.0
0.1428899027709961,0.0,1.0
0.14305625207519532,0.0,1.0
0.1432259992980957,0.0,1.0
0.14369842683410644,0.0,1.0
0.14468375746154785,0.0,1.0
0.144743729385376,0.0,1.0
0.14485500079345703,0.0,1.0
0.14623208850097658,0.0,1.0
0.14791807498168946,0.0,1.0
0.1484019237213135,0.0,1.0
0.14928154598999024,0.0,1.0
0.14940111651611326,0.0,1.0
0.14961168923950197,0.0,1.0
0.15011329895019532,0.0,1.0
0.15112161091613768,0.0,1.0
0.15206987007141115,0.0,1.0
0.1524915503997803,0.0,1.0
0.15261387457275388,0.0,1.0
0.15376444198608397,0.0,1.0
0.154103201171875,0.0,1.0
0.15468096000671386,0.0,1.0
0.15483198040771481,0.0,1.0
0.15492386457824708,0.0,1.0
0.15493452833557125,0.0,1.0
0.1555589755859375,0.0,1.0
0.1557418097381592,0.0,1.0
0.15610442279052736,0.0,1.0
0.15656322885131838,0.0,1.0
0.15661337828063965,0.0,1.0
0.15698158242797852,0.0,1.0
0.15729556278991702,0.0,1.0
0.15783301669311525,0.0,1.0
0.1580924113616943,0.0,1.0
0.158264163772583,0.0,1.0
0.15881308491516113,0.0,1.0
0.160749523727417,0.0,1.0
0.16119426847839358,0.0,1.0
0.16253557287597656,0.0,1.0
0.1626326900787354,0.0,1.0
0.16309258978271485,0.0,1.0
0.1633224778289795,0.0,1.0
0.16373122998046877,0.0,1.0
0.16406408677673337,0.0,1.0
0.16432699584960936,0.0,1.0
0.16475731817626954,0.0,1.0
0.1661947296295166,0.0,1.0
0.16645908122253417,0.0,1.0
0.1670579270324707,0.0,1.0
0.16787150057983397,0.0,1.0
0.16787300079345702,0.0,1.0
0.16855042279052734,0.0,1.0
0.16892632765197754,0.0,1.0
0.16907140269470214,0.0,1.0
0.17092618128967285,0.0,1.0
0.17106884721374513,0.0,1.0
0.17136196000671386,0.0,1.0
0.17214907249450684,0.0,1.0
0.1728111890563965,0.0,1.0
0.17294051498413085,0.0,1.0
0.17314438031005858,0.0,1.0
0.17335434162902832,0.0,1.0
0.17344567407226563,0.0,1.0
0.17490060615539552,0.0,1.0
0.17566883123779298,0.0,1.0
0.1757794849090576,0.0,1.0
0.176198550201416,0.0,1.0
0.1781630628051758,0.0,1.0
0.17833842626953125,0.0,1.0
0.1787102989501953,0.0,1.0
0.17939753146362303,0.0,1.0
0.18031935650634764,0.0,1.0
0.18044728742980956,0.0,1.0
0.18219426541137695,0.0,1.0
0.18237150137329103,0.0,1.0
0.18260352897644044,0.0,1.0
0.1842951000213623,0.0,1.0
0.18475511483764648,0.0,1.0
0.18477252372741698,0.0,1.0
0.1849924463043213,0.0,1.0
0.18566830838012693,0.0,1.0
0.1856792667541504,0.0,1.0
0.18661061921691896,0.0,1.0
0.1867307879486084,0.0,1.0
0.18680666374206542,0.0,1.0
0.18809861921691895,0.0,1.0
0.18894117695617677,0.0,1.0
0.18910936407470702,0.0,1.0
0.19002046340942383,0.0,1.0
0.1901443803100586,0.0,1.0
0.1943303713226318,0.0,1.0
0.19437892782592775,0.0,1.0
0.19483659176635743,0.0,1.0
0.19525839018249508,0.0,1.0
0.19636355039978026,0.0,1.0
0.19786623159790037,0.0,1.0
0.198410451171875,0.0,1.0
0.19844218168640138,0.0,1.0
0.19861331817626954,0.0,1.0
0.19879244198608398,0.0,1.0
0.19963528901672364,0.0,1.0
0.20103497444152832,0.0,1.0
0.2010360059967041,0.0,1.0
0.20166147729492187,0.0,1.0
0.20333375810241697,0.0,1.0
0.20355832765197757,0.0,1.0
0.2043277879486084,0.0,1.0
0.2054923529815674,0.0,1.0
0.205680509765625,0.0,1.0
0.20626526721191385,0.0,1.0
0.2073472174224854,0.0,1.0
0.20741996131896975,0.0,1.0
0.2097577296295166,0.0,1.0
0.20978781715393063,0.0,1.0
0.2102613713226318,0.0,1.0
0.211698509765625,0.0,1.0
0.2118363529815674,0.0,1.0
0.21223338389587404,0.0,1.0
0.21316820097351075,0.0,1.0
0.21392432765197755,0.0,1.0
0.21392545640563965,0.0,1.0
0.21437671685791013,0.0,1.0
0.21470020097351075,0.0,1.0
0.2152298801879883,0.0,1.0
0.21610495692443857,0.0,1.0
0.2171234849090576,0.0,1.0
0.21783712501525876,0.0,1.0
0.21840967407226564,0.0,1.0
0.2184153098907471,0.0,1.0
0.21928553776550294,0.0,1.0
0.22039022326660157,0.0,1.0
0.2207122540588379,0.0,1.0
0.2209805523986816,0.0,1.0
0.22239464230346678,0.0,1.0
0.22341683213806152,0.0,1.0
0.22352333540344235,0.0,1.0
0.2242223529815674,0.0,1.0
0.22643651126098632,0.0,1.0
0.22659799534606934,0.0,1.0
0.2278160528411865,0.0,1.0
0.22861568923950196,0.0,1.0
0.2293199023284912,0.0,1.0
0.22956271910095213,0.0,1.0
0.2300301367034912,0.0,1.0
0.23016728370666506,0.0,1.0
0.2323533460845947,0.0,1.0
0.23282089358520505,0.0,1.0
0.2339385594177246,0.0,1.0
0.23565098999023437,0.0,1.0
0.2358318163299561,0.0,1.0
0.23699198916625974,0.0,1.0
0.2407968472137451,0.0,1.0
0.24147289735412594,0.0,1.0
0.2420378518218994,0.0,1.0
0.2445060182647705,0.0,1.0
0.2460586900787354,0.0,1.0
0.2495541499938965,0.0,1.0
0.2495720274810791,0.0,1.0
0.2501421614074707,0.0,1.0
0.2541202877502442,0.0,1.0
0.25516185182189943,0.0,1.0
0.25520844674682613,0.0,1.0
0.2561613585205078,0.0,1.0
0.25794528775024417,0.0,1.0
0.2609273713226318,0.0,1.0
0.26219237132263185,0.0,1.0
0.26300388136291497,0.0,1.0
0.2632548189849854,0.0,1.0
0.26387031340026856,0.0,1.0
0.26396283755493166,0.0,1.0
0.2655623662261963,0.0,1.0
0.26623181997680667,0.0,1.0
0.26731321493530275,0.0,1.0
0.2683719450225829,0.0,1.0
0.26862595948791507,0.0,1.0
0.2690161687164307,0.0,1.0
0.2704329024047851,0.0,1.0
0.27051810002136234,0.0,1.0
0.27123517176818845,0.0,1.0
0.27222728213500974,0.0,1.0
0.27577212666320805,0.0,1.0
0.2759087493286133,0.0,1.0
0.2770857493286133,0.0,1.0
0.2784744770507812,0.0,1.0
0.2789961518707275,0.0,1.0
0.28096544674682616,0.0,1.0
0.28112412809753423,0.0,1.0
0.2813839004211426,0.0,1.0
0.2838817595367431,0.0,1.0
0.28508453776550297,0.0,1.0
0.2860227958374023,0.0,1.0
0.28621784455871585,0.0,1.0
0.2876219613189698,0.0,1.0
0.28983906741333004,0.0,1.0
0.2902202183074951,0.0,1.0
0.29166620230102536,0.0,1.0
0.29424275802612304,0.0,1.0
0.2942691996765137,0.0,1.0
0.29570475685119624,0.0,1.0
0.2959992540588379,0.0,1.0
0.29684391503906243,0.0,1.0
0.29950611080932615,0.0,1.0
0.2999264113616943,0.0,1.0
0.3004638757781982,0.0,1.0
0.3014915095062256,0.0,1.0
0.30182317988586427,0.0,1.0
0.30268641136169433,0.0,1.0
0.30283647729492186,0.0,1.0
0.30406722885131837,0.0,1.0
0.3052127556152344,0.0,1.0
0.30671190580749513,0.0,1.0
0.30757595948791505,0.0,1.0
0.3106886805877685,0.0,1.0
0.3134076479187011,0.0,1.0
0.3161843387451173,0.0,1.0
0.3164320483551026,0.0,1.0
0.31809915942382816,0.0,1.0
0.31867646733093263,0.0,1.0
0.319746051864624,0.0,1.0
0.3235161108093262,0.0,1.0
0.3237832176055908,0.0,1.0
0.32493205223083493,0.0,1.0
0.32613490042114257,0.0,1.0
0.32944710406494143,0.0,1.0
0.3301969221801757,0.0,1.0
0.3305039099273681,0.0,1.0
0.3308682299804688,0.0,1.0
0.3329236001739502,0.0,1.0
0.33667005186462406,0.0,1.0
0.33812105186462404,0.0,1.0
0.3412980674133301,0.0,1.0
0.3423577688903809,0.0,1.0
0.34256968832397455,0.0,1.0
0.34427718168640137,0.0,1.0
0.34457411080932615,0.0,1.0
0.3448909706573486,0.0,1.0
0.34589981715393064,0.0,1.0
0.3498007153320313,0.0,1.0
0.35119645455932624,0.0,1.0
0.35479020742797857,0.0,1.0
0.3601205054779053,0.0,1.0
0.3617256696777344,0.0,1.0
0.36368689735412596,0.0,1.0
0.3641359891662597,0.0,1.0
0.36666884495544433,0.0,1.0
0.3667072174224854,0.0,1.0
0.36691633959960945,0.0,1.0
0.3678475765533447,0.0,1.0
0.37107784455871584,0.0,1.0
0.37228195074462894,0.0,1.0
0.37275427450561516,0.0,1.0
0.3731512887115479,0.0,1.0
0.375396583694458,0.0,1.0
0.37562322998046876,0.0,1.0
0.3757872183074951,0.0,1.0
0.3786088050842285,0.0,1.0
0.3790285747833252,0.0,1.0
0.3792822874298096,0.0,1.0
0.38038705769348147,0.0,1.0
0.38716529011535644,0.0,1.0
0.3892833375549323,0.0,1.0
0.3913986061553955,0.0,1.0
0.39263610096740725,0.0,1.0
0.4013269200897217,0.0,1.0
0.4020221614074707,0.0,1.0
0.40234566815185546,0.0,1.0
0.40295383448791505,0.0,1.0
0.40465574617004396,0.0,1.0
0.4052528527526855,0.0,1.0
0.405470728515625,0.0,1.0
0.408818451248169,0.0,1.0
0.4104666240386961,0.0,1.0
0.4107838742523193,0.0,1.0
0.41183095387268065,0.0,1.0
0.41423246473693853,0.0,1.0
0.414740728515625,0.0,1.0
0.4162563094329834,0.0,1.0
0.41746266815185545,0.0,1.0
0.4174776968231201,0.0,1.0
0.4178564074401856,0.0,1.0
0.4197229733734131,0.0,1.0
0.4232624961090088,0.0,1.0
0.4242805747833252,0.0,1.0
0.42432768566894535,0.0,1.0
0.42482940014648435,0.0,1.0
0.4277914628143311,0.0,1.0
0.43059215942382817,0.0,1.0
0.4330008556518555,0.0,1.0
0.43343826943969727,0.0,1.0
0.4344934982452392,0.0,1.0
0.43589538534545896,0.0,1.0
0.437278385345459,0.0,1.0
0.4380571740875244,0.0,1.0
0.4420642183074951,0.0,1.0
0.44301626943969724,0.0,1.0
0.4455755696716309,0.0,1.0
0.4483699200897217,0.0,1.0
0.44843880973815925,0.0,1.0
0.45113027450561516,0.0,1.0
0.4519544059143066,0.0,1.0
0.45229492008972166,0.0,1.0
0.4534943734741211,0.0,1.0
0.45509000694274904,0.0,1.0
0.4571078163299561,0.0,1.0
0.46017270939636234,0.0,1.0
0.46034258369445796,0.0,1.0
0.46166844464111323,0.0,1.0
0.46173658369445797,0.0,1.0
0.4628479755859375,0.0,1.0
0.46590617988586425,0.0,1.0
0.4666559801483155,0.0,1.0
0.46696643580627445,0.0,1.0
0.47019592008972166,0.0,1.0
0.4709703675994873,0.0,1.0
0.47160196131896975,0.0,1.0
0.47285810897827146,0.0,1.0
0.4756372183074951,0.0,1.0
0.47786440014648435,0.0,1.0
0.47830559370422354,0.0,1.0
0.4785486856689454,0.0,1.0
0.47858965638732914,0.0,1.0
0.4800975283355713,0.0,1.0
0.48231700694274904,0.0,1.0
0.48470450547790533,0.0,1.0
0.4902133312530518,0.0,1.0
0.4931050527191162,0.0,1.0
0.49342496131896973,0.0,1.0
0.4941891614074707,0.0,1.0
0.4972680721893307,0.0,1.0
0.5086110669403076,0.0,1.0
0.5109733073577881,0.0,1.0
0.5136499733734131,0.0,1.0
0.5153211687164307,0.0,1.0
0.5179530304260254,0.0,1.0
0.5196465947418214,0.0,1.0
0.524076918838501,0.0,1.0
0.5252514860687256,0.0,1.0
0.5254870034027099,0.0,1.0
0.5285172874298096,0.0,1.0
0.5291420296173097,0.0,1.0
0.5303938449554444,0.0,1.0
0.5304742207183838,0.0,1.0
0.5346336856689453,0.0,1.0
0.5355256361541748,0.0,1.0
0.5372858817901612,0.0,1.0
0.5413434704895019,0.0,1.0
0.5416280260009766,0.0,1.0
0.5434822449188234,0.0,1.0
0.5505136563873291,0.0,1.0
0.5519923323974609,0.0,1.0
0.5527259232635497,0.0,1.0
0.5530071288452149,0.0,1.0
0.553364332397461,0.0,1.0
0.5562051338348388,0.0,1.0
0.5566662149353028,0.0,1.0
0.5639971338348388,0.0,1.0
0.5641140527191162,0.0,1.0
0.5650561813964844,0.0,1.0
0.5668487591552733,0.0,1.0
0.566941108795166,0.0,1.0
0.5688137830200195,0.0,1.0
0.5702896968231201,0.0,1.0
0.5797143853454589,0.0,1.0
0.5829569569244386,0.0,1.0
0.5856273950195311,0.0,1.0
0.5858289801483155,0.0,1.0
0.5867770380401612,0.0,1.0
0.5890144745330811,0.0,1.0
0.6063872396850585,0.0,1.0
0.6079004059143066,0.0,1.0
0.6126029221801758,0.0,1.0
0.6128317830200195,0.0,1.0
0.6137403600311279,0.0,1.0
0.6149483600311278,0.0,1.0
0.618542268447876,0.0,1.0
0.620655881149292,0.0,1.0
0.6251530576934815,0.0,1.0
0.6378573885345459,0.0,1.0
0.6380233073577881,0.0,1.0
0.6381584961090088,0.0,1.0
0.638423918838501,0.0,1.0
0.6386261813964844,0.0,1.0
0.6392373885345458,0.0,1.0
0.6485581432189941,0.0,1.0
0.6489199048309325,0.0,1.0
0.6520614080047609,0.0,1.0
0.6522721432189941,0.0,1.0
0.6588626696777344,0.0,1.0
0.6637217166748047,0.0,1.0
0.6638167591552734,0.0,1.0
0.6684354371948241,0.0,1.0
0.6699905054473877,0.0,1.0
0.6751829091033936,0.0,1.0
0.6809547166748047,0.0,1.0
0.681803946182251,0.0,1.0
0.6909434080047608,0.0,1.0
0.6912819450225829,0.0,1.0
0.6937511912384033,0.0,1.0
0.7004579150390624,0.0,1.0
0.7071676897735596,0.0,1.0
0.7095938354644776,0.0,1.0
0.712533881362915,0.0,1.0
0.7156363073577882,0.0,1.0
0.7221039981536865,0.0,1.0
0.7269478860015869,0.0,1.0
0.7309214059143067,0.0,1.0
0.7359120410003662,0.0,1.0
0.74077755317688,0.0,1.0
0.7418705531768799,0.0,1.0
0.7421875178070068,0.0,1.0
0.7425466190032958,0.0,1.0
0.7602368860015869,0.0,1.0
0.7658178157348633,0.0,1.0
0.7721055916900635,0.0,1.0
0.7739425747833252,0.0,1.0
0.777222896774292,0.0,1.0
0.7829497753753661,0.0,1.0
0.7833564860687257,0.0,1.0
0.7871177999572754,0.0,1.0
0.7908569981536866,0.0,1.0
0.7963926190032958,0.0,1.0
0.7989983092498779,0.0,1.0
0.8006027371215819,0.0,1.0
0.8016525682067871,0.0,1.0
0.8036108204345702,0.0,1.0
0.8050310648040772,0.0,1.0
0.8097578817901612,0.0,1.0
0.8148152745056152,0.0,1.0
0.8187766602630613,0.0,1.0
0.8242306361541748,0.0,1.0
0.8262652698211671,0.0,1.0
0.8353787999572754,0.0,1.0
0.8376370380401612,0.0,1.0
0.8384254628143311,0.0,1.0
0.845138881149292,0.0,1.0
0.8489156725463868,0.0,1.0
0.849011976577759,0.0,1.0
0.8493259091033936,0.0,1.0
0.8563057434692384,0.0,1.0
0.8573184141235353,0.0,1.0
0.8587414141235352,0.0,1.0
0.861971760498047,0.0,1.0
0.8632565054779053,0.0,1.0
0.8646981567687988,0.0,1.0
0.8654488668518067,0.0,1.0
0.8680065682067871,0.0,1.0
0.8705503752746583,0.0,1.0
0.8771216725463867,0.0,1.0
0.8778550648040772,0.0,1.0
0.8837448341827393,0.0,1.0
0.8991863395996095,0.0,1.0
0.9000997580261231,0.0,1.0
0.9293395178070069,0.0,1.0
0.9432030708007813,0.0,1.0
0.9436852289123535,0.0,1.0
0.9447930708007813,0.0,1.0
0.9497511868896484,0.0,1.0
0.9524564574584959,0.0,1.0
0.9577765523986816,0.0,1.0
0.9748852742767337,0.0,1.0
0.9821830721893307,0.0,1.0
1.030298893600464,0.0,1.0
1.0381694446411132,0.0,1.0
1.0431431678771972,0.0,1.0
1.0733318936004639,0.0,1.0
1.080025395019531,0.0,1.0
1.1003011740875244,0.0,1.0
1.1018408644256592,0.0,1.0
1.1247231678771972,0.0,1.0
1.1396484080047609,0.0,1.0
1.1714615163726807,0.0,1.0
1.173334243041992,0.0,1.0
1.1744227371215819,0.0,1.0
1.1827402635192872,0.0,1.0
1.187962902282715,0.0,1.0
1.189592309249878,0.0,1.0
1.201214745117193,0.0,1.0
1.2205457977447511,0.0,1.0
1.2404813047027587,0.0,1.0
1.2427348050842284,0.0,1.0
1.2487415185699462,0.0,1.0
1.274081896774292,0.0,1.0
1.296275914123535,0.0,1.0
1.296824457458496,0.0,1.0
1.3022506725463867,0.0,1.0
1.3249798397064207,0.0,1.0
1.331925502319336,0.0,1.0
1.3341416558380128,0.0,1.0
1.3532338644256592,0.0,1.0
1.368519457458496,0.0,1.0
1.4400249432525634,0.0,1.0
1.4644743752746583,0.0,1.0
1.4833232922058108,0.0,1.0
1.539778946182251,0.0,1.0
1.5508291969299317,0.0,1.0
1.602618156768799,0.0,1.0
1.6139085163726807,0.0,1.0
1.6145167325286864,0.0,1.0
1.6203895916900635,0.0,1.0
1.6248315054473876,0.0,1.0
1.6301309624176024,0.0,1.0
1.647633146469116,0.0,1.0
1.670647896774292,0.0,1.0
1.6936161319732665,0.0,1.0
1.6953897163238525,0.0,1.0
1.7002553940277099,0.0,0.999
1.7073559814605712,0.0,0.999
1.7135022412872314,0.0,0.999
1.7158819856262206,0.0,0.998
1.7190103174438476,0.0,0.997
1.7212441011505126,0.0,0.996
1.7213769938964845,0.0,0.995
1.721463740600586,0.0,0.994
1.72197103225708,0.0,0.993
1.7220734020996094,0.0,0.992
1.7222657583770753,0.0,0.991
1.722803225479126,0.0,0.99
1.7229665033111572,0.0,0.989
1.7234811413421631,0.0,0.988
1.7234838007507325,0.0,0.987
1.7235313796844483,0.0,0.986
1.723536218826294,0.0,0.985
1.7235619514007567,0.0,0.984
1.7240049663391113,0.0,0.983
1.7240661092834473,0.0,0.982
1.7245358737640382,0.0,0.981
1.7246138097686767,0.0,0.98
1.724803446182251,0.0,0.979
1.7248181490631103,0.0,0.978
1.7252100533599855,0.0,0.977
1.7252823863983153,0.0,0.976
1.7253302809295654,0.0,0.975
1.7253604983825683,0.0,0.974
1.7253810740509032,0.0,0.973
1.7254408255462645,0.0,0.972
1.7256271781311034,0.0,0.971
1.7256440820922851,0.0,0.97
1.7256619814605711,0.0,0.97
1.7258256179656981,0.0,0.969
1.7259384004211427,0.0,0.968
1.7260075470428466,0.0,0.967
1.7260960338745117,0.0,0.966
1.7261575483398437,0.0,0.965
1.7262050631256103,0.0,0.964
1.7263640320281983,0.0,0.963
1.7263848776397706,0.0,0.962
1.726415641204834,0.0,0.961
1.7264781119384764,0.0,0.96
1.7264944561920166,0.0,0.959
1.7267833348846435,0.0,0.958
1.7269137843322753,0.0,0.957
1.7269775293579102,0.0,0.956
1.7269800911712647,0.0,0.955
1.7271273999023438,0.0,0.954
1.7271805948486327,0.0,0.953
1.727190928237915,0.0,0.952
1.7273111367340088,0.0,0.951
1.7274711170043946,0.0,0.95
1.7277556087188721,0.0,0.949
1.7278017730255126,0.0,0.948
1.7278887838287353,0.0,0.947
1.7279111217956542,0.0,0.946
1.7279908132476807,0.0,0.945
1.728013113494873,0.0,0.944
1.7281332539367675,0.0,0.943
1.7281463972930908,0.0,0.942
1.728203269165039,0.0,0.941
1.7285743741912842,0.0,0.94
1.7285772407073974,0.0,0.939
1.7286131261138915,0.0,0.938
1.7288893711395263,0.0,0.937
1.7289929893951417,0.0,0.936
1.72905029586792,0.0,0.935
1.7294471670227052,0.0,0.934
1.7295662015075683,0.0,0.933
1.729669161468506,0.0,0.932
1.7297029099731445,0.0,0.931
1.7297406615905762,0.0,0.93
1.7297413486633302,0.0,0.929
1.7298982004394532,0.0,0.928
1.7300503318786622,0.0,0.927
1.7300572059783936,0.0,0.926
1.7301260051879883,0.0,0.925
1.7301542005462647,0.0,0.924
1.7301687347564698,0.0,0.923
1.7302533761291503,0.0,0.922
1.7302865890045167,0.0,0.921
1.7303936684417724,0.0,0.92
1.7308761105651855,0.0,0.919
1.7309518076019288,0.0,0.918
1.7309652935028077,0.0,0.917
1.7312457179718017,0.0,0.916
1.731345337677002,0.0,0.915
1.7314639470672608,0.0,0.914
1.7315805046234132,0.0,0.913
1.73167201802063,0.0,0.912
1.7317857763977051,0.0,0.911
1.731788019241333,0.0,0.91
1.731971394973755,0.0,0.909
1.7319909674987795,0.0,0.908
1.7320852899932861,0.0,0.907
1.732090691329956,0.0,0.906
1.7321150746612548,0.0,0.905
1.7321279668731688,0.0,0.904
1.7321874102020263,0.0,0.903
1.7323404093322754,0.0,0.902
1.7324927567138673,0.0,0.901
1.7325554462432862,0.0,0.9
1.7325779927062988,0.0,0.899
1.7325833734283447,0.0,0.898
1.7326021978607178,0.0,0.897
1.7326675395965576,0.0,0.896
1.7326971947021486,0.0,0.895
1.7327147261657714,0.0,0.894
1.7327591277770997,0.0,0.893
1.732768030517578,0.0,0.892
1.7328885643157959,0.0,0.891
1.7330726679077149,0.0,0.89
1.7331463535461427,0.0,0.889
1.7332260603637695,0.0,0.888
1.7332912207641602,0.0,0.887
1.7334444615325928,0.0,0.886
1.7335355633239746,0.0,0.885
1.7336062727661135,0.0,0.884
1.7336473330230713,0.0,0.883
1.7338291340942382,0.0,0.882
1.7338679264068602,0.0,0.881
1.7338852760009766,0.0,0.88
1.733960637374878,0.0,0.879
1.7341481511688233,0.0,0.878
1.7342100959167481,0.0,0.877
1.734214451385498,0.0,0.876
1.734354576171875,0.0,0.875
1.734384334915161,0.0,0.874
1.7344145601348877,0.0,0.873
1.734465118331909,0.0,0.872
1.7345274657745362,0.0,0.871
1.7345760960998535,0.0,0.87
1.7346046897277834,0.0,0.869
1.7346384497375489,0.0,0.868
1.734659146636963,0.0,0.867
1.7346662261505128,0.0,0.866
1.7347600858001708,0.0,0.865
1.7347676127471925,0.0,0.864
1.7347876503143311,0.0,0.863
1.7348093602905275,0.0,0.862
1.7349070487976075,0.0,0.861
1.7349571739196776,0.0,0.86
1.735039954147339,0.0,0.859
1.7351429862060548,0.0,0.858
1.7351581758880614,0.0,0.857
1.7351832746887208,0.0,0.856
1.7353243348693848,0.0,0.855
1.7353454868774414,0.0,0.854
1.7354178667144775,0.0,0.853
1.7354314052886963,0.0,0.852
1.7354722502288817,0.0,0.851
1.7354733229827881,0.0,0.85
1.7355749339141846,0.0,0.849
1.7356323791503907,0.0,0.848
1.7357352244415283,0.0,0.847
1.735758789428711,0.0,0.846
1.735830936691284,0.0,0.845
1.7358750859527587,0.0,0.844
1.735885809463501,0.0,0.843
1.735957837387085,0.0,0.842
1.736017448501587,0.0,0.841
1.7360307404785156,0.0,0.84
1.736068328277588,0.0,0.839
1.736092563934326,0.0,0.838
1.7361187366638182,0.0,0.837
1.7361941406707764,0.0,0.836
1.7362200639953613,0.0,0.835
1.7362298350982666,0.0,0.834
1.7363069441223145,0.0,0.833
1.7363868682556152,0.0,0.832
1.7363953323516845,0.0,0.831
1.7364195056762695,0.0,0.83
1.7364365480651855,0.0,0.829
1.7364616893005371,0.0,0.828
1.7364694052581786,0.0,0.827
1.7364706916046142,0.0,0.826
1.7365133159332276,0.0,0.825
1.7365399417419434,0.0,0.824
1.7366125758361817,0.0,0.823
1.736629550064087,0.0,0.822
1.7366918409118652,0.0,0.821
1.7367433338165283,0.0,0.82
1.7367567381896973,0.0,0.819
1.7367896628875732,0.0,0.818
1.7368215936279296,0.0,0.817
1.7369352281036379,0.0,0.816
1.7370279978637695,0.0,0.815
1.7370315960388183,0.0,0.814
1.7370494575042725,0.0,0.813
1.7370705824279784,0.0,0.812
1.7370818584136964,0.0,0.811
1.7370918951263428,0.0,0.81
1.73712882913208,0.0,0.809
1.7372323578186035,0.0,0.808
1.7372486282806396,0.0,0.807
1.7373210317840577,0.0,0.806
1.7373244739379883,0.0,0.805
1.7373265893707275,0.0,0.804
1.7373321564483644,0.0,0.803
1.737349388885498,0.0,0.802
1.7374235429229736,0.0,0.801
1.7374664300231935,0.0,0.8
1.7374668829803466,0.0,0.799
1.7374726592407226,0.0,0.798
1.7374747392578125,0.0,0.797
1.7375097283477783,0.0,0.796
1.7375130567474366,0.0,0.795
1.7375272017211914,0.0,0.794
1.7375347787323,0.0,0.793
1.7375759097442627,0.0,0.792
1.7375779078674316,0.0,0.791
1.7376743902435303,0.0,0.79
1.7377032612457275,0.0,0.789
1.73772358883667,0.0,0.788
1.7377685739440918,0.0,0.787
1.7377836694335937,0.0,0.786
1.7378007681427001,0.0,0.785
1.7378114775848388,0.0,0.784
1.737923474472046,0.0,0.783
1.737971795562744,0.0,0.782
1.7379949062194824,0.0,0.781
1.7379951492767334,0.0,0.78
1.7380028609008789,0.0,0.779
1.7381238092956541,0.0,0.778
1.738183235458374,0.0,0.777
1.7381839152374268,0.0,0.776
1.7382393597717285,0.0,0.775
1.7385276566925048,0.0,0.774
1.738546628112793,0.0,0.773
1.7385492852630615,0.0,0.772
1.7387945339355468,0.0,0.771
1.7388133788757325,0.0,0.77
1.7389092601013183,0.0,0.769
1.7389288579559325,0.0,0.768
1.7390229383544922,0.0,0.767
1.7390560213470458,0.0,0.766
1.739116345413208,0.0,0.765
1.7391543189849852,0.0,0.764
1.7391630855712892,0.0,0.763
1.7391867897033693,0.0,0.762
1.7392602310791017,0.0,0.761
1.7394641497039796,0.0,0.76
1.7394813505554199,0.0,0.759
1.7394833385925292,0.0,0.758
1.7394926175842285,0.0,0.757
1.7394942870330812,0.0,0.756
1.7395441838531494,0.0,0.755
1.739550298965454,0.0,0.754
1.739563243560791,0.0,0.753
1.739602142074585,0.0,0.752
1.7396596476745605,0.0,0.751
1.739687408493042,0.0,0.75
1.7397386760101319,0.0,0.749
1.7397413285522463,0.0,0.748
1.7397999265441895,0.0,0.747
1.7399457942352294,0.0,0.746
1.7399656377716064,0.0,0.745
1.7400254690551757,0.0,0.744
1.7400401821289062,0.0,0.743
1.740042486618042,0.0,0.742
1.740107614868164,0.0,0.741
1.7401698310699465,0.001,0.74
1.740218503555298,0.001,0.739
1.7402531693725587,0.001,0.738
1.7403606901855468,0.001,0.737
1.7403762207489013,0.001,0.736
1.7403805856018066,0.001,0.735
1.740381242034912,0.001,0.734
1.74038362348938,0.001,0.733
1.7404102732543945,0.001,0.732
1.7404396442718506,0.001,0.731
1.7404842009735106,0.001,0.73
1.740500451675415,0.001,0.729
1.7405228538818358,0.001,0.728
1.7405452649383546,0.001,0.727
1.7405543515625,0.001,0.726
1.7405865770721436,0.001,0.725
1.7406023071746826,0.001,0.724
1.7406303370666505,0.001,0.723
1.7406375424499512,0.001,0.722
1.740669647140503,0.001,0.721
1.740864137573242,0.001,0.72
1.7409156604156495,0.001,0.719
1.7409294227600098,0.001,0.718
1.7409747876586914,0.001,0.717
1.7411853501281738,0.001,0.716
1.7412110793151856,0.001,0.715
1.741308482788086,0.001,0.714
1.7413357164916992,0.001,0.713
1.7413857256317138,0.001,0.712
1.7414254935150149,0.001,0.711
1.7414417322235107,0.001,0.71
1.7414463547668457,0.001,0.709
1.7414483048095704,0.001,0.708
1.7414613518066406,0.001,0.707
1.741507059020996,0.001,0.706
1.7415514452209473,0.001,0.705
1.741598296661377,0.001,0.704
1.7416635808715821,0.001,0.703
1.741702984375,0.001,0.702
1.7417328598480224,0.001,0.701
1.7417475803833007,0.001,0.7
1.7417522201232911,0.001,0.699
1.7417658541107177,0.001,0.698
1.7417961085662843,0.001,0.697
1.741812728225708,0.001,0.696
1.741819160308838,0.001,0.695
1.7418235327301026,0.001,0.694
1.741830929901123,0.001,0.693
1.7418809516296387,0.001,0.692
1.74189934375,0.001,0.691
1.7419341750335693,0.001,0.69
1.7419439341125489,0.001,0.689
1.7420297927246093,0.001,0.688
1.742033833618164,0.001,0.687
1.7420354374542237,0.001,0.686
1.7420398598327638,0.001,0.685
1.7420524308776855,0.001,0.684
1.7420533722229004,0.001,0.683
1.7420671193084716,0.001,0.682
1.7421285631103516,0.001,0.681
1.7421362362670898,0.001,0.68
1.7421741485443116,0.001,0.679
1.7422094898986815,0.001,0.678
1.742253944961548,0.001,0.677
1.7422736478424072,0.001,0.676
1.7423333725738526,0.001,0.675
1.7423725722351073,0.001,0.674
1.7423764490966798,0.001,0.673
1.742397128982544,0.001,0.672
1.7424502510681152,0.001,0.671
1.7424689045257569,0.001,0.67
1.7424760085906983,0.001,0.669
1.742482124572754,0.001,0.668
1.7424892178497315,0.001,0.667
1.7424956015167237,0.001,0.666
1.742503691543579,0.001,0.665
1.74253350151062,0.001,0.664
1.7425373647460938,0.001,0.663
1.7425389096069337,0.001,0.662
1.7426796388702392,0.001,0.661
1.7426856367950438,0.001,0.66
1.7426961323394776,0.001,0.659
1.7427086946105956,0.001,0.658
1.742725355545044,0.001,0.657
1.7428631259002685,0.001,0.656
1.7428705094909667,0.001,0.655
1.7429128869171142,0.001,0.654
1.742990391860962,0.001,0.653
1.7431357083129881,0.001,0.652
1.7431417598114014,0.001,0.651
1.7431881847381592,0.001,0.65
1.743192539642334,0.001,0.649
1.7431949658355712,0.001,0.648
1.7432005241088868,0.001,0.647
1.7432536069335938,0.001,0.646
1.7433745969390868,0.001,0.645
1.743419511352539,0.001,0.644
1.7434619984436035,0.001,0.643
1.743488097595215,0.001,0.642
1.7434932993774415,0.001,0.641
1.7435011330871584,0.002,0.64
1.7435040348815918,0.002,0.639
1.7435489648132325,0.002,0.638
1.7435714443969728,0.002,0.637
1.7435934851226806,0.002,0.636
1.7435990059509279,0.002,0.635
1.7436582124328612,0.002,0.634
1.743807303451538,0.002,0.633
1.7438118231811524,0.002,0.632
1.7438601497955322,0.002,0.631
1.7439139213409425,0.002,0.63
1.7439351572570803,0.002,0.629
1.743960513961792,0.002,0.628
1.743980860671997,0.002,0.627
1.744011228652954,0.002,0.626
1.7440359390716553,0.002,0.625
1.744046654220581,0.002,0.624
1.7440764912719726,0.002,0.623
1.7441019802093507,0.002,0.622
1.7441695496520997,0.002,0.621
1.7441962446289063,0.002,0.62
1.7442049729309081,0.002,0.619
1.7442140352478028,0.002,0.618
1.7442180752868652,0.002,0.617
1.7442572053222656,0.002,0.616
1.744265247192383,0.002,0.615
1.7443211291046143,0.002,0.614
1.7443275695648193,0.002,0.613
1.7443409736938476,0.002,0.612
1.7443567143554688,0.002,0.611
1.7443623527374266,0.002,0.61
1.7443940308685302,0.002,0.609
1.7444049269104003,0.002,0.608
1.74445887890625,0.002,0.607
1.744479991973877,0.002,0.606
1.7444975576019288,0.002,0.605
1.7444984462890625,0.002,0.604
1.7445162512817383,0.003,0.603
1.7445207873687745,0.003,0.602
1.7445394198150634,0.003,0.601
1.744659066116333,0.003,0.6
1.744675724395752,0.003,0.599
1.7447136995697021,0.003,0.598
1.7447243204345704,0.003,0.597
1.7447358970947267,0.003,0.596
1.7447405784606933,0.003,0.595
1.7447435420379638,0.003,0.594
1.744763266998291,0.003,0.593
1.7448357473907472,0.003,0.592
1.744839684249878,0.003,0.591
1.7448469558105468,0.003,0.59
1.74485032131958,0.003,0.589
1.7450289614562988,0.003,0.588
1.7450633003234863,0.003,0.587
1.7450960453338622,0.003,0.586
1.7451049942474366,0.003,0.585
1.745109037765503,0.003,0.584
1.7451099014129638,0.003,0.583
1.7451502207183838,0.003,0.582
1.7451508507080078,0.003,0.581
1.745182357925415,0.003,0.58
1.7452163913879395,0.003,0.579
1.7452782067718506,0.003,0.578
1.7452914415740968,0.003,0.577
1.7453051660308838,0.003,0.576
1.7453089274291993,0.003,0.575
1.745332027053833,0.003,0.574
1.7454242399597169,0.003,0.573
1.7454383905181885,0.003,0.572
1.7454916228485107,0.003,0.571
1.7455200898132324,0.003,0.57
1.7455202375488281,0.003,0.569
1.745570697982788,0.003,0.568
1.7455845406951904,0.003,0.567
1.7456033285369874,0.003,0.566
1.7456135772247314,0.003,0.565
1.7456154288482666,0.003,0.564
1.745638630935669,0.003,0.563
1.7456460843353272,0.003,0.562
1.7456719399566651,0.003,0.561
1.7457010234222412,0.003,0.56
1.7457883587799072,0.003,0.559
1.7457906327972412,0.003,0.558
1.7458063522949219,0.003,0.557
1.7458327087554932,0.003,0.556
1.745884033203125,0.003,0.555
1.7458858730621338,0.003,0.554
1.7458873633880616,0.003,0.553
1.7459187739105224,0.003,0.552
1.7459399536743163,0.003,0.551
1.745964791015625,0.003,0.55
1.7459679264068604,0.003,0.549
1.74597172555542,0.003,0.548
1.7460079561920165,0.003,0.547
1.7460463479614259,0.003,0.546
1.7460559580688477,0.003,0.545
1.7460734249420167,0.003,0.544
1.7461223375701904,0.003,0.543
1.7461283994293213,0.003,0.542
1.7461471386260985,0.003,0.541
1.7461659715270996,0.003,0.54
1.7461719704437255,0.003,0.539
1.746177846054077,0.003,0.538
1.7462638757019042,0.003,0.537
1.7463428175811768,0.003,0.536
1.7463479345855712,0.004,0.535
1.746366026412964,0.004,0.534
1.7463978286132813,0.004,0.533
1.7464344815826416,0.004,0.532
1.7464652991485596,0.004,0.531
1.7464984878234864,0.004,0.53
1.7465090349884034,0.004,0.529
1.746524134475708,0.004,0.528
1.746606265396118,0.004,0.527
1.7466253821411133,0.004,0.526
1.7466399966430664,0.004,0.525
1.7466646954650877,0.004,0.524
1.7468292621307373,0.004,0.523
1.7468359934997557,0.004,0.522
1.746836666366577,0.004,0.521
1.746911938079834,0.004,0.52
1.7469994094848633,0.004,0.519
1.7470163432617187,0.004,0.518
1.7470327582244873,0.004,0.517
1.747040579437256,0.004,0.517
1.7471721584014892,0.004,0.516
1.7473289866638184,0.004,0.515
1.7473711623687744,0.004,0.514
1.7473934764709473,0.004,0.513
1.7474593370361329,0.004,0.512
1.7475164624328614,0.004,0.511
1.7476355838623048,0.004,0.51
1.7476391918945313,0.004,0.509
1.7476404179840088,0.004,0.508
1.7476458848114014,0.004,0.507
1.7477044796295167,0.004,0.506
1.747748134338379,0.004,0.505
1.7477722139434815,0.004,0.504
1.7478624454803466,0.004,0.503
1.7478709245758057,0.004,0.502
1.7478768945922851,0.004,0.501
1.747884783065796,0.004,0.5
1.7479052941284179,0.004,0.499
1.7481697533111573,0.004,0.498
1.7482199375457763,0.004,0.497
1.7483824708709717,0.004,0.496
1.7484140874786378,0.004,0.495
1.748447420440674,0.004,0.494
1.7485777749481202,0.004,0.493
1.748594447692871,0.004,0.492
1.7486172302856446,0.004,0.491
1.7487637948150634,0.004,0.49
1.7487985857849122,0.004,0.489
1.748874591156006,0.004,0.488
1.7489034702148438,0.004,0.487
1.7489106661224365,0.004,0.486
1.7489555733795166,0.004,0.485
1.7490094339294433,0.004,0.484
1.7490474727935792,0.004,0.483
1.7491723065490723,0.004,0.482
1.7493064626770018,0.004,0.481
1.749365200592041,0.004,0.48
1.7493856208190919,0.004,0.479
1.7493970862579347,0.004,0.478
1.749405019180298,0.004,0.477
1.7494422619476317,0.004,0.476
1.7495449474639893,0.004,0.475
1.7495517177124023,0.004,0.474
1.749557618133545,0.004,0.473
1.749575104232788,0.004,0.472
1.7495842743225098,0.004,0.471
1.749587456008911,0.004,0.47
1.7496452539215088,0.004,0.469
1.7497301400604248,0.004,0.468
1.7498259892578125,0.004,0.467
1.750030099258423,0.004,0.466
1.750056446624756,0.004,0.465
1.7500992265777588,0.004,0.464
1.7501612193603515,0.004,0.463
1.7501899654541015,0.004,0.462
1.750231642440796,0.004,0.461
1.7503322230377196,0.004,0.46
1.7503588810119628,0.004,0.459
1.750387514038086,0.004,0.458
1.7504034918518065,0.004,0.457
1.7504981258392334,0.004,0.456
1.7505082137756347,0.004,0.455
1.750519189819336,0.004,0.454
1.7505229342956543,0.004,0.453
1.750545615020752,0.004,0.452
1.7505663787078858,0.004,0.451
1.7507651411590577,0.004,0.45
1.7508422665557861,0.004,0.449
1.7509360676422119,0.004,0.448
1.7509650126037597,0.004,0.447
1.7509970874176026,0.004,0.446
1.7511323213653565,0.004,0.445
1.7511967169799805,0.005,0.444
1.7512981868591309,0.005,0.443
1.751420441268921,0.005,0.442
1.7514308126831055,0.005,0.441
1.75148480229187,0.005,0.44
1.7515008306884765,0.005,0.439
1.7515224189453125,0.005,0.438
1.751608153808594,0.005,0.437
1.7517460791015624,0.005,0.436
1.7518142987060548,0.005,0.435
1.751827956817627,0.005,0.434
1.7518370521240234,0.005,0.433
1.7518640858917236,0.005,0.432
1.751892965560913,0.005,0.431
1.7519128981781007,0.005,0.43
1.7519972184448243,0.005,0.429
1.7520333914489745,0.005,0.428
1.7520638355407714,0.005,0.427
1.75216289163208,0.005,0.426
1.7522267760772705,0.005,0.425
1.7522373151245116,0.005,0.424
1.752315326400757,0.005,0.423
1.7524194818115235,0.005,0.422
1.7524606194000243,0.005,0.421
1.7524790018463134,0.005,0.42
1.7524906490325929,0.005,0.419
1.752493958328247,0.005,0.418
1.75252630279541,0.005,0.417
1.7525421615447998,0.005,0.416
1.7525603781280517,0.005,0.415
1.7526092989196778,0.005,0.414
1.7526272789916992,0.005,0.413
1.752634675430298,0.006,0.412
1.7527367673950196,0.006,0.411
1.7527422350006103,0.006,0.41
1.7527601140899658,0.006,0.409
1.7527885363311768,0.006,0.408
1.7527898572387695,0.006,0.407
1.7528368189086914,0.006,0.406
1.7528431024475097,0.006,0.405
1.7528833462371827,0.006,0.404
1.7528851358184818,0.006,0.403
1.7529094611358642,0.006,0.402
1.752948429260254,0.006,0.401
1.7529699166412354,0.006,0.4
1.7530315769958495,0.006,0.399
1.7531437376708985,0.006,0.398
1.7531981781921386,0.006,0.397
1.7532168804626465,0.006,0.396
1.7532945732269287,0.006,0.395
1.7533104352111817,0.006,0.394
1.753357165649414,0.006,0.393
1.7534791408843995,0.006,0.392
1.7536291621551514,0.006,0.391
1.7536558650360108,0.006,0.39
1.7537143793182373,0.006,0.389
1.753739512008667,0.006,0.388
1.7537452615966798,0.006,0.387
1.753778592666626,0.006,0.386
1.754041723007202,0.006,0.385
1.7542369177246093,0.006,0.384
1.7542614321746826,0.006,0.383
1.7542967236480713,0.006,0.382
1.7543005377044678,0.006,0.381
1.7543155887451172,0.006,0.38
1.754324000946045,0.006,0.379
1.7543791245574951,0.006,0.378
1.7544058435821532,0.006,0.377
1.754501780670166,0.006,0.376
1.7545960329437256,0.006,0.375
1.7546258445587157,0.006,0.374
1.754675449203491,0.006,0.373
1.7549510451660157,0.006,0.372
1.7549531625671386,0.006,0.371
1.7550135479888915,0.006,0.37
1.7550427667388915,0.006,0.369
1.7550590532226562,0.006,0.368
1.7550984864654542,0.006,0.367
1.7551117044067384,0.006,0.366
1.755144761199951,0.006,0.365
1.755194406982422,0.006,0.364
1.75520288571167,0.006,0.363
1.7552139668121338,0.006,0.362
1.7552755649871825,0.006,0.361
1.7553275055541993,0.006,0.36
1.7553615174560546,0.006,0.359
1.7553659647064208,0.006,0.358
1.7554936377105712,0.006,0.357
1.7555388641204834,0.006,0.356
1.7555628765716553,0.006,0.355
1.7557278703765868,0.006,0.354
1.7558607724304198,0.006,0.353
1.7558629717559815,0.006,0.352
1.7560301791687012,0.007,0.351
1.7560302482147216,0.007,0.35
1.756151820449829,0.007,0.349
1.756202909439087,0.007,0.348
1.756221383102417,0.007,0.347
1.756249602142334,0.007,0.346
1.7562998926086426,0.007,0.345
1.7563099636688233,0.007,0.344
1.7563149509429932,0.007,0.343
1.7563657310638428,0.007,0.342
1.7565163037109375,0.007,0.341
1.7565386523132325,0.007,0.34
1.7565471193237303,0.007,0.339
1.7566368828125,0.007,0.338
1.7566622246398926,0.007,0.337
1.7566780402832032,0.007,0.336
1.7567309509735107,0.007,0.335
1.7567322807769776,0.007,0.334
1.7567494238586425,0.007,0.333
1.7570228822784424,0.007,0.332
1.7570926707305907,0.007,0.331
1.7571324954833984,0.007,0.33
1.75716484375,0.007,0.329
1.7571675921936034,0.007,0.328
1.7574126156311034,0.007,0.327
1.757467359802246,0.007,0.326
1.757511436981201,0.007,0.325
1.7575294595184325,0.008,0.324
1.7575629397888184,0.008,0.323
1.7575852791748048,0.008,0.322
1.7575860121307374,0.008,0.321
1.757848902053833,0.008,0.32
1.7579861708831788,0.008,0.319
1.758062485961914,0.008,0.318
1.7580854335327147,0.008,0.317
1.7580890075683593,0.008,0.316
1.7581591131896972,0.008,0.315
1.7582356822357177,0.008,0.314
1.758251946182251,0.008,0.313
1.758453619064331,0.008,0.312
1.7584859997863769,0.008,0.311
1.7587568594360352,0.008,0.31
1.7589927903289795,0.008,0.309
1.7590856305999756,0.008,0.308
1.7590912601013184,0.008,0.307
1.7591862818603516,0.008,0.306
1.7593124828033448,0.008,0.305
1.759510502975464,0.007,0.305
1.7595353573303223,0.007,0.304
1.7597692940368652,0.007,0.303
1.7597933762817384,0.007,0.302
1.7598499069976807,0.007,0.301
1.759891437728882,0.007,0.3
1.7599815492706299,0.007,0.299
1.75998920993042,0.007,0.298
1.7600865615539552,0.007,0.297
1.760189308380127,0.007,0.296
1.7603310406188966,0.007,0.295
1.7604585346069337,0.007,0.294
1.760483354537964,0.007,0.293
1.760694343597412,0.007,0.292
1.760762677581787,0.007,0.291
1.7614785132141113,0.007,0.29
1.7615178994750975,0.008,0.289
1.7615593390808106,0.008,0.288
1.7615729578094483,0.008,0.287
1.7618337540130615,0.008,0.286
1.7619219043731689,0.008,0.285
1.762069907409668,0.008,0.284
1.7622117227783203,0.008,0.283
1.762222277572632,0.008,0.282
1.7622945579376221,0.008,0.281
1.762508991821289,0.008,0.28
1.7625214051818847,0.008,0.279
1.7627487343597412,0.009,0.278
1.76346777003479,0.009,0.277
1.763636202896118,0.009,0.276
1.764038243835449,0.009,0.275
1.7642766419525147,0.009,0.274
1.764785894012451,0.009,0.273
1.765104625366211,0.009,0.273
1.7654141341400147,0.009,0.272
1.7654219136199951,0.009,0.271
1.7655578021392824,0.009,0.27
1.765863474975586,0.009,0.269
1.7659090368041992,0.009,0.268
1.7663885453796393,0.009,0.267
1.767065661804199,0.009,0.266
1.7674337239379883,0.009,0.265
1.7675050009155273,0.009,0.264
1.7686380541534423,0.009,0.263
1.7698281746520996,0.009,0.262
1.7702707418670653,0.009,0.261
1.7704248866729737,0.009,0.26
1.7704413920440674,0.009,0.259
1.770625943283081,0.009,0.258
1.77072054977417,0.009,0.257
1.7708546447601319,0.009,0.256
1.7710654183654786,0.009,0.255
1.7711994422912596,0.009,0.254
1.7726251422576904,0.009,0.253
1.7732292054138186,0.009,0.252
1.7754553667907715,0.009,0.252
1.775787221939087,0.009,0.251
1.775893874526978,0.01,0.25
1.7762153637237557,0.011,0.249
1.7765705910339356,0.011,0.249
1.777582474380493,0.011,0.248
1.7786528191680908,0.011,0.247
1.7789988551483154,0.011,0.246
1.7794955323028565,0.011,0.245
1.7798395428161622,0.011,0.244
1.7829076178131102,0.011,0.243
1.7840382221069344,0.012,0.242
1.784644564025879,0.012,0.241
1.7850495910339355,0.012,0.24
1.7882663647613526,0.012,0.239
1.7910573913879395,0.012,0.238
1.79204010395813,0.012,0.237
1.7921198089294434,0.012,0.236
1.7948507915649414,0.012,0.235
1.795307646713257,0.012,0.234
1.7981651112976076,0.012,0.233
1.798615751876831,0.012,0.232
1.7987833672637938,0.012,0.231
1.8001037942657472,0.012,0.23
1.8014238324890137,0.012,0.229
1.8027979672698975,0.012,0.228
1.8037649220275878,0.012,0.227
1.8038540322113037,0.012,0.227
1.8053520322113037,0.012,0.226
1.8058826976165772,0.012,0.226
1.8092007265930177,0.012,0.225
1.8117305169372557,0.012,0.224
1.8128046610565185,0.012,0.224
1.8133538009490966,0.012,0.223
1.8152218739624022,0.012,0.222
1.8153575390625,0.012,0.221
1.8173410462799073,0.012,0.22
1.820296389968872,0.012,0.219
1.8211812194366455,0.012,0.218
1.8212743424224853,0.012,0.217
1.8224501529388426,0.012,0.217
1.8244873667907715,0.012,0.216
1.8260448717193603,0.012,0.215
1.8273465911712645,0.012,0.214
1.8279043974609375,0.012,0.214
1.8294121529388427,0.012,0.213
1.8295288877868652,0.012,0.212
1.8297149444122316,0.012,0.212
1.8299096423645018,0.012,0.211
1.830709957244873,0.012,0.21
1.831670185775757,0.012,0.209
1.8322470131835937,0.012,0.208
1.8335929997711182,0.012,0.207
1.833922380584717,0.012,0.206
1.8340151531829834,0.012,0.205
1.8354893752441406,0.012,0.204
1.8368449888153076,0.012,0.204
1.837707844039917,0.012,0.203
1.8435196257629396,0.012,0.203
1.8439164581146241,0.012,0.202
1.8452407325286866,0.011,0.202
1.8456555152130127,0.011,0.202
1.8461251970062256,0.011,0.201
1.847962304702759,0.011,0.201
1.8480219852752684,0.011,0.201
1.8487275152130127,0.011,0.2
1.8501129444122315,0.011,0.199
1.8501224585876463,0.011,0.198
1.8533158854522704,0.011,0.197
1.8542939790496826,0.011,0.196
1.856051296875,0.011,0.195
1.8567403093414308,0.011,0.194
1.8569643974609373,0.011,0.194
1.8574127627410888,0.011,0.193
1.8578795286254883,0.011,0.193
1.8581874801788332,0.011,0.193
1.8588697189331054,0.011,0.192
1.8603160478668213,0.011,0.191
1.860684021636963,0.011,0.19
1.8622309852752685,0.011,0.189
1.8652116976165773,0.011,0.188
1.866130426147461,0.011,0.187
1.8662419888153077,0.011,0.187
1.8666259341278075,0.011,0.186
1.8666547032928467,0.011,0.185
1.8675089888153076,0.011,0.184
1.870728633758545,0.011,0.183
1.8719236257629395,0.011,0.182
1.876737361404419,0.011,0.181
1.8807235281677246,0.011,0.18
1.882140747329712,0.011,0.179
1.8856270050506592,0.011,0.179
1.8874950010070801,0.011,0.178
1.8897092906951904,0.011,0.177
1.8897850930786133,0.011,0.177
1.8931947908782958,0.011,0.176
1.8959086610565186,0.011,0.175
1.8987512595214844,0.011,0.174
1.8989242635192871,0.01,0.174
1.8999460050506591,0.01,0.174
1.9018328515319824,0.01,0.174
1.9092209048767117,0.011,0.173
1.912111511291504,0.011,0.173
1.9137054850616455,0.011,0.172
1.9141250228576658,0.011,0.171
1.914837511291504,0.011,0.17
1.9171820050506592,0.011,0.169
1.9172696125183104,0.011,0.168
1.9177319137268065,0.011,0.168
1.9178544460906983,0.011,0.167
1.9182411029052735,0.011,0.167
1.9183145730285645,0.011,0.166
1.9190073041229248,0.011,0.166
1.9302519439697265,0.011,0.166
1.9305713211364746,0.011,0.165
1.9307283974609375,0.011,0.164
1.9314270062561034,0.011,0.163
1.932459296875,0.011,0.163
1.9339221763610839,0.011,0.162
1.934022903213501,0.011,0.162
1.9368256960754393,0.011,0.162
1.9417943041229249,0.011,0.161
1.9431736960754393,0.011,0.16
1.9438739467468262,0.011,0.159
1.9445726281585693,0.011,0.158
1.9449666672515868,0.011,0.158
1.948189250442505,0.011,0.157
1.9542126473999024,0.011,0.156
1.9608175286254883,0.011,0.155
1.961785667251587,0.011,0.155
1.9632722412872312,0.011,0.155
1.9654016672515868,0.011,0.154
1.9654536652984618,0.011,0.153
1.974903480178833,0.011,0.152
1.9839499439697266,0.011,0.152
1.985927705230713,0.011,0.151
1.9879307285308838,0.011,0.15
1.9934361933593752,0.011,0.149
1.9965250755310058,0.011,0.149
1.998709619873047,0.011,0.148
2.0102184076995853,0.011,0.147
2.010472114883423,0.011,0.146
2.0141478878326415,0.011,0.145
2.0182698112182615,0.011,0.144
2.024469609039307,0.011,0.144
2.0252238512725826,0.011,0.143
2.034752903213501,0.011,0.142
2.0383038427886966,0.01,0.142
2.0383049439697265,0.01,0.141
2.040920609039307,0.01,0.14
2.0445223308258056,0.01,0.14
2.0452810930786134,0.01,0.139
2.0484033308258054,0.01,0.139
2.0499567922821043,0.01,0.138
2.0528410679321287,0.01,0.137
2.0559763308258057,0.01,0.136
2.0594908268432617,0.01,0.136
2.061902855178833,0.01,0.135
2.0646375677337643,0.01,0.134
2.0648767114410402,0.01,0.133
2.071912746902466,0.01,0.133
2.074722518066406,0.01,0.133
2.0818662022399903,0.01,0.132
2.082647826843262,0.01,0.131
2.083403962417602,0.01,0.131
2.087926574279785,0.01,0.13
2.0923865148468015,0.01,0.129
2.0979805777130127,0.01,0.128
2.101193625366211,0.01,0.128
2.1036539690551757,0.01,0.127
2.1189712986450195,0.01,0.126
2.12311145765686,0.01,0.125
2.1245299137268066,0.01,0.124
2.1343663944854736,0.01,0.123
2.1415872615203857,0.01,0.122
2.1474892412872313,0.01,0.122
2.1489397705230715,0.01,0.122
2.149368518066406,0.01,0.121
2.152167420578003,0.01,0.121
2.157600150909424,0.01,0.12
2.1598434427490236,0.01,0.119
2.162446446395874,0.01,0.118
2.165313579437256,0.009,0.118
2.166542734451294,0.009,0.118
2.174024600997925,0.009,0.117
2.1775078515319826,0.009,0.116
2.180024206253052,0.009,0.115
2.1821386125183104,0.009,0.115
2.1916370612945557,0.009,0.114
2.1971679751586914,0.009,0.114
2.2104284018707276,0.009,0.113
2.210759992111206,0.009,0.112
2.2134946602630614,0.009,0.112
2.2138591790924074,0.009,0.111
2.2206383452148435,0.009,0.11
2.222569347381592,0.009,0.11
2.228729304702759,0.008,0.11
2.238236850982666,0.008,0.109
2.247881049560547,0.008,0.109
2.255364466659546,0.008,0.109
2.2573534674072264,0.008,0.109
2.2603402369079593,0.009,0.108
2.2699190755310057,0.009,0.107
2.276988734451294,0.009,0.106
2.281970876876831,0.009,0.106
2.2893066803741453,0.009,0.105
2.2917315243377687,0.009,0.104
2.2965831029052737,0.009,0.103
2.299269876876831,0.009,0.102
2.3195734205780028,0.009,0.101
2.324069466659546,0.009,0.1
2.328822990509033,0.009,0.099
2.335713006942749,0.009,0.099
2.351920914123535,0.009,0.099
2.3581863415374755,0.009,0.099
2.3603615813140864,0.01,0.098
2.3671869545135498,0.01,0.097
2.3696624674072266,0.01,0.096
2.381989280105591,0.01,0.095
2.3866659751586914,0.01,0.094
2.3878418631134033,0.01,0.093
2.4193493617248536,0.01,0.092
2.427265204681397,0.01,0.092
2.4275926475372316,0.01,0.091
2.45161537210083,0.01,0.091
2.4541293415374756,0.01,0.09
2.4769477260589596,0.01,0.089
2.4855568668518067,0.01,0.09
2.4910727193603517,0.01,0.089
2.522839700088501,0.01,0.089
2.526394671081543,0.01,0.088
2.5465891264343257,0.01,0.088
2.549954347381592,0.011,0.087
2.5625234327697752,0.011,0.087
2.575393624542236,0.011,0.086
2.617135492370606,0.011,0.086
2.625745726150513,0.011,0.086
2.662106404510498,0.011,0.085
2.678828052261353,0.011,0.084
2.6828084923706057,0.011,0.084
2.689083627563491,0.012,0.083
2.699495726150513,0.012,0.082
2.7075869127197265,0.012,0.081
2.7119933700408936,0.012,0.08
2.732103746902466,0.012,0.079
2.764901902282715,0.012,0.079
2.7917900748138424,0.012,0.079
2.803443124832153,0.012,0.078
2.8280052801055913,0.012,0.077
2.8473335098114014,0.012,0.077
2.8486665098114017,0.012,0.076
2.8498416805877684,0.011,0.076
2.8643732621307376,0.011,0.076
2.8825151319732663,0.01,0.076
2.884037402786255,0.01,0.075
2.9009920748138427,0.01,0.075
2.921135770523071,0.01,0.075
2.932250625366211,0.009,0.075
2.9652900985717774,0.009,0.074
3.0025759659729,0.009,0.073
3.02420737210083,0.009,0.072
3.070217772079468,0.009,0.071
3.1110857705230712,0.009,0.07
3.1262967261505126,0.009,0.07
3.1447838122711183,0.009,0.07
3.149234961807251,0.009,0.069
3.1503565137939455,0.01,0.068
3.2018244694824216,0.01,0.068
3.213713369125366,0.01,0.067
3.243056700088501,0.01,0.066
3.2442766448364257,0.01,0.066
3.2458176448364258,0.01,0.066
3.262899500488281,0.01,0.065
3.2808468710479737,0.01,0.064
3.287485292205811,0.009,0.064
3.290778882064819,0.01,0.063
3.3173534327697753,0.01,0.062
3.329039920578003,0.01,0.061
3.3559677736816402,0.01,0.061
3.3780630120391852,0.011,0.06
3.3795365392150876,0.011,0.059
3.4008227976531984,0.011,0.059
3.4537438397064206,0.011,0.059
3.52260581539917,0.011,0.058
3.5502707077941897,0.011,0.057
3.55425750680542,0.011,0.056
3.5577895230712877,0.012,0.055
3.5589654277191163,0.012,0.054
3.5972527078094476,0.012,0.054
3.598524618682861,0.012,0.053
3.5996375172424315,0.012,0.052
3.6017508122711184,0.012,0.052
3.6070063931884766,0.012,0.051
3.607289008148193,0.012,0.05
3.610403710494995,0.012,0.049
3.6118553526763915,0.012,0.048
3.611957727050781,0.012,0.047
3.6126540370788573,0.012,0.046
3.613413685974121,0.012,0.045
3.614075603240967,0.012,0.044
3.6155895348358156,0.012,0.043
3.6167429060668947,0.012,0.042
3.6168998609771728,0.012,0.041
3.61705521333313,0.012,0.04
3.6179957032470704,0.012,0.039
3.618116857696533,0.012,0.038
3.6182215425567623,0.012,0.037
3.6186274931182862,0.012,0.036
3.6209478834838866,0.012,0.035
3.623810585876465,0.012,0.034
3.6238386180267335,0.012,0.033
3.6251235492248535,0.012,0.032
3.6282797163238523,0.012,0.032
3.628772144378662,0.012,0.031
3.629541301574707,0.012,0.03
3.6300799943237303,0.012,0.029
3.630291038131714,0.012,0.028
3.6303794116973878,0.012,0.027
3.633038312744141,0.012,0.026
3.6337533496246337,0.012,0.025
3.6338797434692385,0.012,0.024
3.6376192813873294,0.012,0.023
3.637619644760132,0.012,0.023
3.7354127736816403,0.012,0.023
3.833254910537719,0.012,0.023
3.8383692621307377,0.012,0.023
3.9818044694824217,0.012,0.022
4.078654204681397,0.012,0.022
4.1680297303924565,0.012,0.021
4.279806882064818,0.012,0.021
4.28649627192688,0.011,0.021
4.303780500488282,0.011,0.021
4.3363090987243655,0.011,0.02
4.46911677368164,0.011,0.02
4.605303492370606,0.011,0.02
4.8821312635192875,0.012,0.019
5.1520389738769525,0.011,0.019
5.158776960769654,0.011,0.018
5.299659910537719,0.011,0.017
5.345393073623656,0.011,0.017
5.558789025863648,0.011,0.016
5.587371797653198,0.01,0.016
5.662803297744751,0.01,0.016
5.764620723541259,0.01,0.016
5.7693147829437255,0.009,0.016
5.918948007064819,0.009,0.015
6.004618857208252,0.009,0.015
6.1010965662994385,0.009,0.015
6.117990846099855,0.008,0.015
6.193495231109618,0.008,0.014
6.32802900946045,0.008,0.014
6.347770262130737,0.007,0.014
6.416942833297729,0.007,0.013
6.921989135955811,0.007,0.013
6.941583882064819,0.007,0.013
7.029771596694944,0.007,0.013
7.121179644760132,0.007,0.012
7.24424777368164,0.006,0.012
7.338007145736694,0.006,0.012
7.3388603444976805,0.006,0.011
7.616309513793945,0.007,0.011
7.628864301651,0.007,0.01
7.630863915252687,0.007,0.01
7.7074747051849375,0.007,0.01
7.756352857208252,0.007,0.01
8.005152562942481,0.007,0.01
8.13747185720825,0.006,0.01
8.141979782943725,0.006,0.01
8.245621408935547,0.006,0.01
8.569846297744752,0.006,0.01
8.865838782943726,0.005,0.01
8.950049596694944,0.005,0.009
8.979744115493775,0.005,0.009
9.115967408935546,0.005,0.009
9.179828588714598,0.006,0.008
9.30158560520935,0.007,0.007
9.417012915252688,0.007,0.007
9.80171843852234,0.008,0.006
9.848721297744751,0.007,0.006
9.97384813595581,0.007,0.005
10.621102514999386,0.007,0.005
10.643938408935547,0.007,0.005
11.145284609420775,0.006,0.006
11.247725145736695,0.005,0.006
11.266054115493775,0.004,0.006
11.353688609420775,0.004,0.006
11.480218919158933,0.004,0.006
12.076644919158932,0.004,0.006
12.164085438522338,0.004,0.006
13.399248723541259,0.004,0.005
13.82492072354126,0.004,0.005
13.911063408935547,0.003,0.005
14.257897605209351,0.003,0.005
15.056905893493646,0.003,0.005
15.543212588714598,0.003,0.004
18.034820562942482,0.003,0.004
20.566645941070554,0.003,0.004
24.77861770518494,0.003,0.004
25.458288873443603,0.003,0.004
25.892089919158934,0.002,0.004
25.893725705184938,0.001,0.004
29.5737208734436,0.001,0.003
38.03855076559448,0.001,0.002
44.943857686416635,0.001,0.002
46.976956301651,0.001,0.002
52.11585051499939,0.001,0.002
57.13562956294248,0.0,0.002
61.602308686416634,0.0,0.002
63.94364468641663,0.0,0.001
80.95361802938842,0.0,0.0
92.8500627451172,0.0,0.0
141.09340856294247,0.0,0.0

